How Many Pinching Antennas Are Enough?

Programmable wireless environments (PWEs) have emerged as a key paradigm for next-generation communication networks, aiming to transform wireless propagation from an uncontrollable phenomenon into a reconfigurable process that can adapt to diverse service requirements. In this framework, pinching-antenna systems (PASs) have recently been proposed as a promising enabling technology, as they allow the radiation location and effective propagation distance to be adjusted by selectively exciting radiating points along a dielectric waveguide. However, most existing studies on PASs rely on the idealized assumption that pinching-antenna (PA) positions can be continuously adjusted along the waveguide, while realistically only a finite set of pinching locations is available. Motivated by this, this paper analyzes the performance of two-state PASs, where the PA positions are fixed and only their activation state can be controlled. By explicitly accounting for the spatial discreteness of the available pinching points, closed-form analytical expressions for the outage probability and the ergodic achievable data rate are derived. In addition, we introduce the pinching discretization efficiency to quantify the performance gap between discrete and continuous pinching configurations, enabling a direct assessment of the number of PAs required to approximate the ideal continuous case. Finally, numerical results validate the analytical framework and show that near-continuous performance can be achieved with a limited number of PAs, offering useful insights for the design and deployment of PASs in PWEs.

==> figures_tr/Fig1_10_1.dat <==
   9.0000000e+01   1.0000000e+00
   9.0043214e+01   1.0000000e+00
   9.0086002e+01   1.0000000e+00
   9.0128372e+01   1.0000000e+00
   9.0170333e+01   1.0000000e+00
   9.0211893e+01   1.0000000e+00
   9.0253059e+01   1.0000000e+00
   9.0293838e+01   1.0000000e+00
   9.0334238e+01   1.0000000e+00
   9.0374265e+01   1.0000000e+00
   9.0413927e+01   1.0000000e+00
   9.0453230e+01   1.0000000e+00
   9.0492180e+01   1.0000000e+00
   9.0530784e+01   1.0000000e+00
   9.0569049e+01   1.0000000e+00
   9.0606978e+01   1.0000000e+00
   9.0644580e+01   1.0000000e+00
   9.0681859e+01   1.0000000e+00
   9.0718820e+01   1.0000000e+00
   9.0755470e+01   1.0000000e+00
   9.0791812e+01   1.0000000e+00
   9.0827854e+01   1.0000000e+00
   9.0863598e+01   1.0000000e+00
   9.0899051e+01   1.0000000e+00
   9.0934217e+01   1.0000000e+00
   9.0969100e+01   1.0000000e+00
   9.1003705e+01   1.0000000e+00
   9.1038037e+01   1.0000000e+00
   9.1072100e+01   1.0000000e+00
   9.1105897e+01   1.0000000e+00
   9.1139434e+01   1.0000000e+00
   9.1172713e+01   1.0000000e+00
   9.1205739e+01   1.0000000e+00
   9.1238516e+01   1.0000000e+00
   9.1271048e+01   1.0000000e+00
   9.1303338e+01   1.0000000e+00
   9.1335389e+01   1.0000000e+00
   9.1367206e+01   1.0000000e+00
   9.1398791e+01   1.0000000e+00
   9.1430148e+01   1.0000000e+00
   9.1461280e+01   1.0000000e+00
   9.1492191e+01   1.0000000e+00
   9.1522883e+01   1.0000000e+00
   9.1553360e+01   1.0000000e+00
   9.1583625e+01   1.0000000e+00
   9.1613680e+01   1.0000000e+00
   9.1643529e+01   1.0000000e+00
   9.1673173e+01   1.0000000e+00
   9.1702617e+01   1.0000000e+00
   9.1731863e+01   1.0000000e+00
   9.1760913e+01   1.0000000e+00
   9.1789769e+01   1.0000000e+00
   9.1818436e+01   1.0000000e+00
   9.1846914e+01   1.0000000e+00
   9.1875207e+01   1.0000000e+00
   9.1903317e+01   1.0000000e+00
   9.1931246e+01   1.0000000e+00
   9.1958997e+01   1.0000000e+00
   9.1986571e+01   1.0000000e+00
   9.2013971e+01   9.9994289e-01
   9.2041200e+01   9.9816427e-01
   9.2068259e+01   9.9638565e-01
   9.2095150e+01   9.9460703e-01
   9.2121876e+01   9.9282841e-01
   9.2148438e+01   9.9104979e-01
   9.2174839e+01   9.8927117e-01
   9.2201081e+01   9.8749256e-01
   9.2227165e+01   9.8571394e-01
   9.2253093e+01   9.8393532e-01
   9.2278867e+01   9.8215670e-01
   9.2304489e+01   9.8037808e-01
   9.2329961e+01   9.7859946e-01
   9.2355284e+01   9.7682084e-01
   9.2380461e+01   9.7504222e-01
   9.2405492e+01   9.7326360e-01
   9.2430380e+01   9.7148498e-01
   9.2455127e+01   9.6970636e-01
   9.2479733e+01   9.6792774e-01
   9.2504200e+01   9.6614913e-01
   9.2528530e+01   9.6437051e-01
   9.2552725e+01   9.6259189e-01
   9.2576786e+01   9.6081327e-01
   9.2600714e+01   9.5903465e-01
   9.2624511e+01   9.5725603e-01
   9.2648178e+01   9.5547741e-01
   9.2671717e+01   9.5369879e-01
   9.2695129e+01   9.5192017e-01
   9.2718416e+01   9.5014155e-01
   9.2741578e+01   9.4836293e-01
   9.2764618e+01   9.4658431e-01
   9.2787536e+01   9.4480569e-01
   9.2810334e+01   9.4302708e-01
   9.2833012e+01   9.4124846e-01
   9.2855573e+01   9.3946984e-01
   9.2878017e+01   9.3769122e-01
   9.2900346e+01   9.3591260e-01
   9.2922561e+01   9.3413398e-01
   9.2944662e+01   9.3235536e-01
   9.2966652e+01   9.3057674e-01
   9.2988531e+01   9.2879812e-01
   9.3010300e+01   9.2701950e-01
   9.3031961e+01   9.2524088e-01
   9.3053514e+01   9.2346226e-01
   9.3074960e+01   9.2168365e-01
   9.3096302e+01   9.1990503e-01
   9.3117539e+01   9.1812641e-01
   9.3138672e+01   9.1634779e-01
   9.3159703e+01   9.1456917e-01
   9.3180633e+01   9.1279055e-01
   9.3201463e+01   9.1101193e-01
   9.3222193e+01   9.0923331e-01
   9.3242825e+01   9.0745469e-01
   9.3263359e+01   9.0567607e-01
   9.3283796e+01   9.0389745e-01
   9.3304138e+01   9.0211883e-01
   9.3324385e+01   9.0034022e-01
   9.3344538e+01   8.9856160e-01
   9.3364597e+01   8.9678298e-01
   9.3384565e+01   8.9500436e-01
   9.3404441e+01   8.9322574e-01
   9.3424227e+01   8.9144712e-01
   9.3443923e+01   8.8966850e-01
   9.3463530e+01   8.8788988e-01
   9.3483049e+01   8.8611126e-01
   9.3502480e+01   8.8433264e-01
   9.3521825e+01   8.8255402e-01
   9.3541084e+01   8.8077540e-01
   9.3560259e+01   8.7899679e-01
   9.3579348e+01   8.7721817e-01
   9.3598355e+01   8.7543955e-01
   9.3617278e+01   8.7366093e-01
   9.3636120e+01   8.7188231e-01
   9.3654880e+01   8.7010369e-01
   9.3673559e+01   8.6832507e-01
   9.3692159e+01   8.6654645e-01
   9.3710679e+01   8.6476783e-01
   9.3729120e+01   8.6298921e-01
   9.3747483e+01   8.6121059e-01
   9.3765770e+01   8.5943197e-01
   9.3783979e+01   8.5765336e-01
   9.3802112e+01   8.5587474e-01
   9.3820170e+01   8.5409612e-01
   9.3838154e+01   8.5231750e-01
   9.3856063e+01   8.5053888e-01
   9.3873898e+01   8.4876026e-01
   9.3891661e+01   8.4698164e-01
   9.3909351e+01   8.4520302e-01
   9.3926970e+01   8.4342440e-01
   9.3944517e+01   8.4164578e-01
   9.3961993e+01   8.3986716e-01
   9.3979400e+01   8.3808854e-01
   9.3996737e+01   8.3630993e-01
   9.4014005e+01   8.3453131e-01
   9.4031205e+01   8.3275269e-01
   9.4048337e+01   8.3097407e-01
   9.4065402e+01   8.2919545e-01
   9.4082400e+01   8.2741683e-01
   9.4099331e+01   8.2563821e-01
   9.4116197e+01   8.2385959e-01
   9.4132998e+01   8.2208097e-01
   9.4149733e+01   8.2030235e-01
   9.4166405e+01   8.1852373e-01
   9.4183013e+01   8.1674511e-01
   9.4199557e+01   8.1496649e-01
   9.4216039e+01   8.1318788e-01
   9.4232459e+01   8.1140926e-01
   9.4248816e+01   8.0963064e-01
   9.4265113e+01   8.0785202e-01
   9.4281348e+01   8.0607340e-01
   9.4297523e+01   8.0429478e-01
   9.4313638e+01   8.0251616e-01
   9.4329693e+01   8.0073754e-01
   9.4345689e+01   7.9895892e-01
   9.4361626e+01   7.9718030e-01
   9.4377506e+01   7.9540168e-01
   9.4393327e+01   7.9362306e-01
   9.4409091e+01   7.9184445e-01
   9.4424798e+01   7.9006583e-01
   9.4440448e+01   7.8828721e-01
   9.4456042e+01   7.8650859e-01
   9.4471580e+01   7.8472997e-01
   9.4487063e+01   7.8295135e-01
   9.4502491e+01   7.8117273e-01
   9.4517864e+01   7.7939411e-01
   9.4533183e+01   7.7761549e-01
   9.4548449e+01   7.7583687e-01
   9.4563660e+01   7.7405825e-01
   9.4578819e+01   7.7227963e-01
   9.4593925e+01   7.7050102e-01
   9.4608978e+01   7.6872240e-01
   9.4623980e+01   7.6694378e-01
   9.4638930e+01   7.6516516e-01
   9.4653829e+01   7.6338654e-01
   9.4668676e+01   7.6160792e-01
   9.4683473e+01   7.5982930e-01
   9.4698220e+01   7.5805068e-01
   9.4712917e+01   7.5627206e-01
   9.4727564e+01   7.5449344e-01
   9.4742163e+01   7.5271482e-01
   9.4756712e+01   7.5093620e-01
   9.4771213e+01   7.4915759e-01
   9.4785665e+01   7.4737897e-01
   9.4800069e+01   7.4560035e-01
   9.4814426e+01   7.4382173e-01
   9.4828736e+01   7.4204311e-01
   9.4842998e+01   7.4026449e-01
   9.4857214e+01   7.3848587e-01
   9.4871384e+01   7.3670725e-01
   9.4885507e+01   7.3492863e-01
   9.4899585e+01   7.3315001e-01
   9.4913617e+01   7.3137139e-01
   9.4927604e+01   7.2959277e-01
   9.4941546e+01   7.2781416e-01
   9.4955443e+01   7.2603554e-01
   9.4969296e+01   7.2425692e-01
   9.4983106e+01   7.2247830e-01
   9.4996871e+01   7.2069968e-01
   9.5010593e+01   7.1892106e-01
   9.5024271e+01   7.1714244e-01
   9.5037907e+01   7.1536382e-01
   9.5051500e+01   7.1358520e-01
   9.5065050e+01   7.1180658e-01
   9.5078559e+01   7.1002796e-01
   9.5092025e+01   7.0824934e-01
   9.5105450e+01   7.0647072e-01
   9.5118834e+01   7.0469211e-01
   9.5132176e+01   7.0291349e-01
   9.5145478e+01   7.0113487e-01
   9.5158738e+01   6.9935625e-01
   9.5171959e+01   6.9757763e-01
   9.5185139e+01   6.9579901e-01
   9.5198280e+01   6.9402039e-01
   9.5211381e+01   6.9224177e-01
   9.5224442e+01   6.9046315e-01
   9.5237465e+01   6.8868453e-01
   9.5250448e+01   6.8690591e-01
   9.5263393e+01   6.8512729e-01
   9.5276299e+01   6.8334868e-01
   9.5289167e+01   6.8157006e-01
   9.5301997e+01   6.7979144e-01
   9.5314789e+01   6.7801282e-01
   9.5327544e+01   6.7623420e-01
   9.5340261e+01   6.7445558e-01
   9.5352941e+01   6.7267696e-01
   9.5365584e+01   6.7089834e-01
   9.5378191e+01   6.6911972e-01
   9.5390761e+01   6.6734110e-01
   9.5403295e+01   6.6556248e-01
   9.5415792e+01   6.6378386e-01
   9.5428254e+01   6.6200525e-01
   9.5440680e+01   6.6022663e-01
   9.5453071e+01   6.5844801e-01
   9.5465427e+01   6.5666939e-01
   9.5477747e+01   6.5489077e-01
   9.5490033e+01   6.5311215e-01
   9.5502284e+01   6.5133353e-01
   9.5514500e+01   6.4955491e-01
   9.5526682e+01   6.4777629e-01
   9.5538830e+01   6.4599767e-01
   9.5550944e+01   6.4421905e-01
   9.5563025e+01   6.4244043e-01
   9.5575072e+01   6.4066182e-01
   9.5587086e+01   6.3888320e-01
   9.5599066e+01   6.3710458e-01
   9.5611014e+01   6.3532596e-01
   9.5622929e+01   6.3354734e-01
   9.5634811e+01   6.3176872e-01
   9.5646661e+01   6.2999010e-01
   9.5658478e+01   6.2821148e-01
   9.5670264e+01   6.2643286e-01
   9.5682017e+01   6.2465424e-01
   9.5693739e+01   6.2287562e-01
   9.5705429e+01   6.2109700e-01
   9.5717088e+01   6.1931839e-01
   9.5728716e+01   6.1753977e-01
   9.5740313e+01   6.1576115e-01
   9.5751878e+01   6.1398253e-01
   9.5763414e+01   6.1220391e-01
   9.5774918e+01   6.1042529e-01
   9.5786392e+01   6.0864667e-01
   9.5797836e+01   6.0686805e-01
   9.5809250e+01   6.0508943e-01
   9.5820634e+01   6.0331081e-01
   9.5831988e+01   6.0153219e-01
   9.5843312e+01   5.9975357e-01
   9.5854607e+01   5.9797496e-01
   9.5865873e+01   5.9619634e-01
   9.5877110e+01   5.9441772e-01
   9.5888317e+01   5.9263910e-01
   9.5899496e+01   5.9086048e-01
   9.5910646e+01   5.8908186e-01
   9.5921768e+01   5.8730324e-01
   9.5932861e+01   5.8552462e-01
   9.5943926e+01   5.8374600e-01
   9.5954962e+01   5.8196738e-01
   9.5965971e+01   5.8018876e-01
   9.5976952e+01   5.7841014e-01
   9.5987905e+01   5.7663152e-01
   9.5998831e+01   5.7485291e-01
   9.6009729e+01   5.7307429e-01
   9.6020600e+01   5.7129567e-01
   9.6031444e+01   5.6951705e-01
   9.6042261e+01   5.6773843e-01
   9.6053050e+01   5.6595981e-01
   9.6063814e+01   5.6418119e-01
   9.6074550e+01   5.6240257e-01
   9.6085260e+01   5.6062395e-01
   9.6095944e+01   5.5884533e-01
   9.6106602e+01   5.5706671e-01
   9.6117233e+01   5.5528809e-01
   9.6127839e+01   5.5350948e-01
   9.6138418e+01   5.5173086e-01
   9.6148972e+01   5.4995224e-01
   9.6159501e+01   5.4817362e-01
   9.6170003e+01   5.4639500e-01
   9.6180481e+01   5.4461638e-01
   9.6190933e+01   5.4283776e-01
   9.6201361e+01   5.4105914e-01
   9.6211763e+01   5.3928052e-01
   9.6222140e+01   5.3750190e-01
   9.6232493e+01   5.3572328e-01
   9.6242821e+01   5.3394466e-01
   9.6253125e+01   5.3216605e-01
   9.6263404e+01   5.3038743e-01
   9.6273659e+01   5.2860881e-01
   9.6283889e+01   5.2683019e-01
   9.6294096e+01   5.2505157e-01
   9.6304279e+01   5.2327295e-01
   9.6314438e+01   5.2149433e-01
   9.6324573e+01   5.1971571e-01
   9.6334685e+01   5.1793709e-01
   9.6344773e+01   5.1615847e-01
   9.6354837e+01   5.1437985e-01
   9.6364879e+01   5.1260123e-01
   9.6374897e+01   5.1082262e-01
   9.6384893e+01   5.0904400e-01
   9.6394865e+01   5.0726538e-01
   9.6404814e+01   5.0548676e-01
   9.6414741e+01   5.0370814e-01
   9.6424645e+01   5.0192952e-01
   9.6434527e+01   5.0015090e-01
   9.6444386e+01   4.9837228e-01
   9.6454223e+01   4.9659366e-01
   9.6464037e+01   4.9481504e-01
   9.6473830e+01   4.9303642e-01
   9.6483600e+01   4.9125780e-01
   9.6493349e+01   4.8947919e-01
   9.6503075e+01   4.8770057e-01
   9.6512780e+01   4.8592195e-01
   9.6522463e+01   4.8414333e-01
   9.6532125e+01   4.8236471e-01
   9.6541765e+01   4.8058609e-01
   9.6551384e+01   4.7880747e-01
   9.6560982e+01   4.7702885e-01
   9.6570559e+01   4.7525023e-01
   9.6580114e+01   4.7347161e-01
   9.6589648e+01   4.7169299e-01
   9.6599162e+01   4.6991437e-01
   9.6608655e+01   4.6813576e-01
   9.6618127e+01   4.6635714e-01
   9.6627578e+01   4.6457852e-01
   9.6637009e+01   4.6279990e-01
   9.6646420e+01   4.6102128e-01
   9.6655810e+01   4.5924266e-01
   9.6665180e+01   4.5746404e-01
   9.6674530e+01   4.5568542e-01
   9.6683859e+01   4.5390680e-01
   9.6693169e+01   4.5212818e-01
   9.6702459e+01   4.5034956e-01
   9.6711728e+01   4.4857094e-01
   9.6720979e+01   4.4679232e-01
   9.6730209e+01   4.4501371e-01
   9.6739420e+01   4.4323509e-01
   9.6748611e+01   4.4145647e-01
   9.6757783e+01   4.3967785e-01
   9.6766936e+01   4.3789923e-01
   9.6776070e+01   4.3612061e-01
   9.6785184e+01   4.3434199e-01
   9.6794279e+01   4.3256337e-01
   9.6803355e+01   4.3078475e-01
   9.6812412e+01   4.2900613e-01
   9.6821451e+01   4.2722751e-01
   9.6830470e+01   4.2544889e-01
   9.6839471e+01   4.2367028e-01
   9.6848454e+01   4.2189166e-01
   9.6857417e+01   4.2011304e-01
   9.6866363e+01   4.1833442e-01
   9.6875290e+01   4.1655580e-01
   9.6884198e+01   4.1477718e-01
   9.6893089e+01   4.1299856e-01
   9.6901961e+01   4.1121994e-01
   9.6910815e+01   4.0944132e-01
   9.6919651e+01   4.0766270e-01
   9.6928469e+01   4.0588408e-01
   9.6937269e+01   4.0410546e-01
   9.6946052e+01   4.0232685e-01
   9.6954817e+01   4.0054823e-01
   9.6963564e+01   3.9876961e-01
   9.6972293e+01   3.9699099e-01
   9.6981005e+01   3.9521237e-01
   9.6989700e+01   3.9343375e-01
   9.6998377e+01   3.9165513e-01
   9.7007037e+01   3.8987651e-01
   9.7015680e+01   3.8809789e-01
   9.7024305e+01   3.8631927e-01
   9.7032914e+01   3.8454065e-01
   9.7041505e+01   3.8276203e-01
   9.7050080e+01   3.8098342e-01
   9.7058637e+01   3.7920480e-01
   9.7067178e+01   3.7742618e-01
   9.7075702e+01   3.7564756e-01
   9.7084209e+01   3.7386894e-01
   9.7092700e+01   3.7209032e-01
   9.7101174e+01   3.7031170e-01
   9.7109631e+01   3.6853308e-01
   9.7118072e+01   3.6675446e-01
   9.7126497e+01   3.6497584e-01
   9.7134905e+01   3.6319722e-01
   9.7143298e+01   3.6141860e-01
   9.7151674e+01   3.5963999e-01
   9.7160033e+01   3.5786137e-01
   9.7168377e+01   3.5608275e-01
   9.7176705e+01   3.5430413e-01
   9.7185017e+01   3.5252551e-01
   9.7193313e+01   3.5074689e-01
   9.7201593e+01   3.4896827e-01
   9.7209857e+01   3.4718965e-01
   9.7218106e+01   3.4541103e-01
   9.7226339e+01   3.4363241e-01
   9.7234557e+01   3.4185379e-01
   9.7242759e+01   3.4007517e-01
   9.7250945e+01   3.3829656e-01
   9.7259116e+01   3.3651794e-01
   9.7267272e+01   3.3473932e-01
   9.7275413e+01   3.3296070e-01
   9.7283538e+01   3.3118208e-01
   9.7291648e+01   3.2940346e-01
   9.7299743e+01   3.2762484e-01
   9.7307823e+01   3.2584622e-01
   9.7315888e+01   3.2406760e-01
   9.7323938e+01   3.2228898e-01
   9.7331973e+01   3.2051036e-01
   9.7339993e+01   3.1873174e-01
   9.7347998e+01   3.1695312e-01
   9.7355989e+01   3.1517451e-01
   9.7363965e+01   3.1339589e-01
   9.7371926e+01   3.1161727e-01
   9.7379873e+01   3.0983865e-01
   9.7387806e+01   3.0806003e-01
   9.7395723e+01   3.0628141e-01
   9.7403627e+01   3.0450279e-01
   9.7411516e+01   3.0272417e-01
   9.7419391e+01   3.0094555e-01
   9.7427251e+01   2.9916693e-01
   9.7435098e+01   2.9738831e-01
   9.7442930e+01   2.9560969e-01
   9.7450748e+01   2.9383108e-01
   9.7458552e+01   2.9205246e-01
   9.7466342e+01   2.9027384e-01
   9.7474118e+01   2.8849522e-01
   9.7481880e+01   2.8671660e-01
   9.7489629e+01   2.8493798e-01
   9.7497363e+01   2.8315936e-01
   9.7505084e+01   2.8138074e-01
   9.7512791e+01   2.7960212e-01
   9.7520484e+01   2.7782350e-01
   9.7528164e+01   2.7604488e-01
   9.7535831e+01   2.7426626e-01
   9.7543483e+01   2.7248765e-01
   9.7551123e+01   2.7070903e-01
   9.7558749e+01   2.6893041e-01
   9.7566361e+01   2.6715179e-01
   9.7573960e+01   2.6537317e-01
   9.7581546e+01   2.6359455e-01
   9.7589119e+01   2.6181593e-01
   9.7596678e+01   2.6003731e-01
   9.7604225e+01   2.5825869e-01
   9.7611758e+01   2.5648007e-01
   9.7619278e+01   2.5470145e-01
   9.7626786e+01   2.5292283e-01
   9.7634280e+01   2.5114422e-01
   9.7641761e+01   2.4936560e-01
   9.7649230e+01   2.4758698e-01
   9.7656686e+01   2.4580836e-01
   9.7664128e+01   2.4402974e-01
   9.7671559e+01   2.4225112e-01
   9.7678976e+01   2.4047250e-01
   9.7686381e+01   2.3869388e-01
   9.7693773e+01   2.3691526e-01
   9.7701153e+01   2.3513664e-01
   9.7708520e+01   2.3335802e-01
   9.7715875e+01   2.3157940e-01
   9.7723217e+01   2.2980079e-01
   9.7730547e+01   2.2802217e-01
   9.7737864e+01   2.2624355e-01
   9.7745170e+01   2.2446493e-01
   9.7752463e+01   2.2268631e-01
   9.7759743e+01   2.2090769e-01
   9.7767012e+01   2.1912907e-01
   9.7774268e+01   2.1735045e-01
   9.7781513e+01   2.1557183e-01
   9.7788745e+01   2.1381523e-01
   9.7795965e+01   2.1214056e-01
   9.7803173e+01   2.1051197e-01
   9.7810369e+01   2.0891796e-01
   9.7817554e+01   2.0735287e-01
   9.7824726e+01   2.0581313e-01
   9.7831887e+01   2.0429624e-01
   9.7839036e+01   2.0280028e-01
   9.7846173e+01   2.0132375e-01
   9.7853298e+01   1.9986543e-01
   9.7860412e+01   1.9842427e-01
   9.7867514e+01   1.9699940e-01
   9.7874605e+01   1.9559006e-01
   9.7881684e+01   1.9419557e-01
   9.7888751e+01   1.9281534e-01
   9.7895807e+01   1.9144884e-01
   9.7902852e+01   1.9009559e-01
   9.7909885e+01   1.8875515e-01
   9.7916906e+01   1.8742712e-01
   9.7923917e+01   1.8611113e-01
   9.7930916e+01   1.8480684e-01
   9.7937904e+01   1.8351394e-01
   9.7944880e+01   1.8223214e-01
   9.7951846e+01   1.8096116e-01
   9.7958800e+01   1.7970074e-01
   9.7965743e+01   1.7845065e-01
   9.7972675e+01   1.7721066e-01
   9.7979596e+01   1.7598056e-01
   9.7986506e+01   1.7476014e-01
   9.7993405e+01   1.7354921e-01
   9.8000294e+01   1.7234758e-01
   9.8007171e+01   1.7115510e-01
   9.8014037e+01   1.6997158e-01
   9.8020893e+01   1.6879687e-01
   9.8027737e+01   1.6763083e-01
   9.8034571e+01   1.6647330e-01
   9.8041394e+01   1.6532414e-01
   9.8048207e+01   1.6418323e-01
   9.8055009e+01   1.6305044e-01
   9.8061800e+01   1.6192564e-01
   9.8068580e+01   1.6080872e-01
   9.8075350e+01   1.5969956e-01
   9.8082110e+01   1.5859805e-01
   9.8088859e+01   1.5750408e-01
   9.8095597e+01   1.5641755e-01
   9.8102325e+01   1.5533837e-01
   9.8109043e+01   1.5426644e-01
   9.8115750e+01   1.5320166e-01
   9.8122447e+01   1.5214394e-01
   9.8129134e+01   1.5109320e-01
   9.8135810e+01   1.5004934e-01
   9.8142476e+01   1.4901230e-01
   9.8149132e+01   1.4798198e-01
   9.8155777e+01   1.4695832e-01
   9.8162413e+01   1.4594123e-01
   9.8169038e+01   1.4493064e-01
   9.8175654e+01   1.4392648e-01
   9.8182259e+01   1.4292867e-01
   9.8188854e+01   1.4193716e-01
   9.8195439e+01   1.4095187e-01
   9.8202015e+01   1.3997274e-01
   9.8208580e+01   1.3899971e-01
   9.8215135e+01   1.3803271e-01
   9.8221681e+01   1.3707168e-01
   9.8228216e+01   1.3611657e-01
   9.8234742e+01   1.3516732e-01
   9.8241258e+01   1.3422386e-01
   9.8247765e+01   1.3328615e-01
   9.8254261e+01   1.3235414e-01
   9.8260748e+01   1.3142776e-01
   9.8267225e+01   1.3050697e-01
   9.8273693e+01   1.2959171e-01
   9.8280151e+01   1.2868194e-01
   9.8286599e+01   1.2777761e-01
   9.8293038e+01   1.2687867e-01
   9.8299467e+01   1.2598508e-01
   9.8305887e+01   1.2509678e-01
   9.8312297e+01   1.2421373e-01
   9.8318698e+01   1.2333590e-01
   9.8325089e+01   1.2246323e-01
   9.8331471e+01   1.2159568e-01
   9.8337844e+01   1.2073321e-01
   9.8344207e+01   1.1987579e-01
   9.8350561e+01   1.1902336e-01
   9.8356906e+01   1.1817590e-01
   9.8363241e+01   1.1733336e-01
   9.8369567e+01   1.1649570e-01
   9.8375884e+01   1.1566289e-01
   9.8382192e+01   1.1483489e-01
   9.8388491e+01   1.1401166e-01
   9.8394780e+01   1.1319317e-01
   9.8401061e+01   1.1237938e-01
   9.8407332e+01   1.1157026e-01
   9.8413595e+01   1.1076577e-01
   9.8419848e+01   1.0996589e-01
   9.8426092e+01   1.0917057e-01
   9.8432328e+01   1.0837978e-01
   9.8438554e+01   1.0759350e-01
   9.8444772e+01   1.0681169e-01
   9.8450980e+01   1.0603432e-01
   9.8457180e+01   1.0526136e-01
   9.8463371e+01   1.0449278e-01
   9.8469553e+01   1.0372855e-01
   9.8475727e+01   1.0296864e-01
   9.8481891e+01   1.0221303e-01
   9.8488047e+01   1.0146168e-01
   9.8494194e+01   1.0071456e-01
   9.8500333e+01   9.9971650e-02
   9.8506462e+01   9.9232922e-02
   9.8512583e+01   9.8498348e-02
   9.8518696e+01   9.7767901e-02
   9.8524800e+01   9.7041556e-02
   9.8530895e+01   9.6319286e-02
   9.8536982e+01   9.5601066e-02
   9.8543060e+01   9.4886870e-02
   9.8549130e+01   9.4176675e-02
   9.8555192e+01   9.3470455e-02
   9.8561244e+01   9.2768186e-02
   9.8567289e+01   9.2069844e-02
   9.8573325e+01   9.1375407e-02
   9.8579353e+01   9.0684849e-02
   9.8585372e+01   8.9998149e-02
   9.8591383e+01   8.9315284e-02
   9.8597386e+01   8.8636231e-02
   9.8603380e+01   8.7960968e-02
   9.8609366e+01   8.7289473e-02
   9.8615344e+01   8.6621725e-02
   9.8621314e+01   8.5957701e-02
   9.8627275e+01   8.5297382e-02
   9.8633229e+01   8.4640745e-02
   9.8639174e+01   8.3987771e-02
   9.8645111e+01   8.3338438e-02
   9.8651040e+01   8.2692727e-02
   9.8656961e+01   8.2050618e-02
   9.8662873e+01   8.1412091e-02
   9.8668778e+01   8.0777126e-02
   9.8674675e+01   8.0145703e-02
   9.8680564e+01   7.9517805e-02
   9.8686444e+01   7.8893412e-02
   9.8692317e+01   7.8272505e-02
   9.8698182e+01   7.7655066e-02
   9.8704039e+01   7.7041076e-02
   9.8709888e+01   7.6430518e-02
   9.8715729e+01   7.5823373e-02
   9.8721563e+01   7.5219624e-02
   9.8727388e+01   7.4619253e-02
   9.8733206e+01   7.4022243e-02
   9.8739016e+01   7.3428576e-02
   9.8744818e+01   7.2838236e-02
   9.8750613e+01   7.2251206e-02
   9.8756399e+01   7.1667469e-02
   9.8762178e+01   7.1087008e-02
   9.8767950e+01   7.0509808e-02
   9.8773713e+01   6.9935852e-02
   9.8779470e+01   6.9365124e-02
   9.8785218e+01   6.8797608e-02
   9.8790959e+01   6.8233288e-02
   9.8796692e+01   6.7672149e-02
   9.8802418e+01   6.7114176e-02
   9.8808136e+01   6.6559353e-02
   9.8813847e+01   6.6007665e-02
   9.8819550e+01   6.5459098e-02
   9.8825245e+01   6.4913635e-02
   9.8830934e+01   6.4371263e-02
   9.8836614e+01   6.3831967e-02
   9.8842288e+01   6.3295733e-02
   9.8847954e+01   6.2762546e-02
   9.8853612e+01   6.2232392e-02
   9.8859263e+01   6.1705258e-02
   9.8864907e+01   6.1181128e-02
   9.8870544e+01   6.0659990e-02
   9.8876173e+01   6.0141830e-02
   9.8881795e+01   5.9626634e-02
   9.8887410e+01   5.9114389e-02
   9.8893017e+01   5.8605081e-02
   9.8898617e+01   5.8098697e-02
   9.8904210e+01   5.7595225e-02
   9.8909796e+01   5.7094651e-02
   9.8915375e+01   5.6596963e-02
   9.8920946e+01   5.6102147e-02
   9.8926510e+01   5.5610191e-02
   9.8932068e+01   5.5121083e-02
   9.8937618e+01   5.4634810e-02
   9.8943161e+01   5.4151360e-02
   9.8948697e+01   5.3670720e-02
   9.8954225e+01   5.3192879e-02
   9.8959747e+01   5.2717824e-02
   9.8965262e+01   5.2245544e-02
   9.8970770e+01   5.1776027e-02
   9.8976271e+01   5.1309261e-02
   9.8981765e+01   5.0845234e-02
   9.8987252e+01   5.0383936e-02
   9.8992732e+01   4.9925353e-02
   9.8998205e+01   4.9469476e-02
   9.9003671e+01   4.9016293e-02
   9.9009131e+01   4.8565792e-02
   9.9014583e+01   4.8117964e-02
   9.9020029e+01   4.7672795e-02
   9.9025468e+01   4.7230277e-02
   9.9030900e+01   4.6790398e-02
   9.9036325e+01   4.6353147e-02
   9.9041744e+01   4.5918513e-02
   9.9047155e+01   4.5486487e-02
   9.9052560e+01   4.5057057e-02
   9.9057959e+01   4.4630213e-02
   9.9063350e+01   4.4205945e-02
   9.9068735e+01   4.3784243e-02
   9.9074114e+01   4.3365096e-02
   9.9079485e+01   4.2948494e-02
   9.9084850e+01   4.2534427e-02
   9.9090209e+01   4.2122886e-02
   9.9095560e+01   4.1713861e-02
   9.9100905e+01   4.1307341e-02
   9.9106244e+01   4.0903317e-02
   9.9111576e+01   4.0501779e-02
   9.9116902e+01   4.0102718e-02
   9.9122221e+01   3.9706124e-02
   9.9127533e+01   3.9311988e-02
   9.9132839e+01   3.8920301e-02
   9.9138139e+01   3.8531052e-02
   9.9143432e+01   3.8144233e-02
   9.9148718e+01   3.7759835e-02
   9.9153998e+01   3.7377849e-02
   9.9159272e+01   3.6998264e-02
   9.9164539e+01   3.6621074e-02
   9.9169800e+01   3.6246267e-02
   9.9175055e+01   3.5873837e-02
   9.9180303e+01   3.5503773e-02
   9.9185545e+01   3.5136068e-02
   9.9190781e+01   3.4770712e-02
   9.9196010e+01   3.4407697e-02
   9.9201233e+01   3.4047014e-02
   9.9206450e+01   3.3688655e-02
   9.9211661e+01   3.3332612e-02
   9.9216865e+01   3.2978875e-02
   9.9222063e+01   3.2627437e-02
   9.9227255e+01   3.2278290e-02
   9.9232440e+01   3.1931424e-02
   9.9237620e+01   3.1586833e-02
   9.9242793e+01   3.1244507e-02
   9.9247960e+01   3.0904439e-02
   9.9253121e+01   3.0566621e-02
   9.9258276e+01   3.0231045e-02
   9.9263424e+01   2.9897703e-02
   9.9268567e+01   2.9566587e-02
   9.9273704e+01   2.9237689e-02
   9.9278834e+01   2.8911002e-02
   9.9283959e+01   2.8586518e-02
   9.9289077e+01   2.8264229e-02
   9.9294189e+01   2.7944127e-02
   9.9299296e+01   2.7626206e-02
   9.9304396e+01   2.7310457e-02
   9.9309490e+01   2.6996873e-02
   9.9314579e+01   2.6685448e-02
   9.9319661e+01   2.6376172e-02
   9.9324738e+01   2.6069040e-02
   9.9329808e+01   2.5764043e-02
   9.9334873e+01   2.5461175e-02
   9.9339932e+01   2.5160428e-02
   9.9344985e+01   2.4861795e-02
   9.9350032e+01   2.4565270e-02
   9.9355073e+01   2.4270845e-02
   9.9360108e+01   2.3978513e-02
   9.9365137e+01   2.3688267e-02
   9.9370161e+01   2.3400100e-02
   9.9375179e+01   2.3114006e-02
   9.9380191e+01   2.2829977e-02
   9.9385197e+01   2.2548007e-02
   9.9390198e+01   2.2268089e-02
   9.9395193e+01   2.1990216e-02
   9.9400182e+01   2.1714382e-02
   9.9405165e+01   2.1440580e-02
   9.9410142e+01   2.1168803e-02
   9.9415114e+01   2.0899045e-02
   9.9420081e+01   2.0631300e-02
   9.9425041e+01   2.0365560e-02
   9.9429996e+01   2.0101820e-02
   9.9434945e+01   1.9840072e-02
   9.9439889e+01   1.9580312e-02
   9.9444827e+01   1.9322531e-02
   9.9449759e+01   1.9066725e-02
   9.9454686e+01   1.8812887e-02
   9.9459607e+01   1.8561010e-02
   9.9464523e+01   1.8311088e-02
   9.9469433e+01   1.8063116e-02
   9.9474337e+01   1.7817087e-02
   9.9479236e+01   1.7572995e-02
   9.9484130e+01   1.7330834e-02
   9.9489018e+01   1.7090598e-02
   9.9493900e+01   1.6852281e-02
   9.9498777e+01   1.6615877e-02
   9.9503649e+01   1.6381381e-02
   9.9508515e+01   1.6148785e-02
   9.9513375e+01   1.5918086e-02
   9.9518230e+01   1.5689275e-02
   9.9523080e+01   1.5462349e-02
   9.9527924e+01   1.5237301e-02
   9.9532763e+01   1.5014126e-02
   9.9537597e+01   1.4792817e-02
   9.9542425e+01   1.4573369e-02
   9.9547248e+01   1.4355777e-02
   9.9552065e+01   1.4140035e-02
   9.9556878e+01   1.3926137e-02
   9.9561684e+01   1.3714078e-02
   9.9566486e+01   1.3503853e-02
   9.9571282e+01   1.3295455e-02
   9.9576073e+01   1.3088880e-02
   9.9580858e+01   1.2884121e-02
   9.9585639e+01   1.2681175e-02
   9.9590414e+01   1.2480035e-02
   9.9595184e+01   1.2280695e-02
   9.9599948e+01   1.2083152e-02
   9.9604708e+01   1.1887398e-02
   9.9609462e+01   1.1693430e-02
   9.9614211e+01   1.1501242e-02
   9.9618955e+01   1.1310829e-02
   9.9623693e+01   1.1122186e-02
   9.9628427e+01   1.0935307e-02
   9.9633155e+01   1.0750187e-02
   9.9637878e+01   1.0566821e-02
   9.9642596e+01   1.0385205e-02
   9.9647309e+01   1.0205334e-02
   9.9652017e+01   1.0027201e-02
   9.9656720e+01   9.8508028e-03
   9.9661417e+01   9.6761339e-03
   9.9666110e+01   9.5031894e-03
   9.9670797e+01   9.3319644e-03
   9.9675480e+01   9.1624541e-03
   9.9680157e+01   8.9946536e-03
   9.9684829e+01   8.8285581e-03
   9.9689497e+01   8.6641627e-03
   9.9694159e+01   8.5014628e-03
   9.9698816e+01   8.3404536e-03
   9.9703469e+01   8.1811302e-03
   9.9708116e+01   8.0234881e-03
   9.9712758e+01   7.8675226e-03
   9.9717396e+01   7.7132290e-03
   9.9722028e+01   7.5606026e-03
   9.9726656e+01   7.4096390e-03
   9.9731279e+01   7.2603333e-03
   9.9735896e+01   7.1126812e-03
   9.9740509e+01   6.9666781e-03
   9.9745117e+01   6.8223194e-03
   9.9749720e+01   6.6796007e-03
   9.9754318e+01   6.5385175e-03
   9.9758911e+01   6.3990652e-03
   9.9763500e+01   6.2612396e-03
   9.9768083e+01   6.1250362e-03
   9.9772662e+01   5.9904505e-03
   9.9777236e+01   5.8574783e-03
   9.9781805e+01   5.7261151e-03
   9.9786369e+01   5.5963567e-03
   9.9790929e+01   5.4681988e-03
   9.9795484e+01   5.3416370e-03
   9.9800034e+01   5.2166671e-03
   9.9804579e+01   5.0932849e-03
   9.9809119e+01   4.9714861e-03
   9.9813655e+01   4.8512665e-03
   9.9818186e+01   4.7326220e-03
   9.9822712e+01   4.6155484e-03
   9.9827234e+01   4.5000415e-03
   9.9831751e+01   4.3860971e-03
   9.9836263e+01   4.2737113e-03
   9.9840770e+01   4.1628799e-03
   9.9845273e+01   4.0535989e-03
   9.9849771e+01   3.9458642e-03
   9.9854265e+01   3.8396717e-03
   9.9858754e+01   3.7350174e-03
   9.9863238e+01   3.6318975e-03
   9.9867717e+01   3.5303078e-03
   9.9872192e+01   3.4302444e-03
   9.9876663e+01   3.3317035e-03
   9.9881128e+01   3.2346810e-03
   9.9885590e+01   3.1391731e-03
   9.9890046e+01   3.0451758e-03
   9.9894498e+01   2.9526854e-03
   9.9898946e+01   2.8616980e-03
   9.9903389e+01   2.7722096e-03
   9.9907827e+01   2.6842166e-03
   9.9912261e+01   2.5977152e-03
   9.9916690e+01   2.5127014e-03
   9.9921115e+01   2.4291716e-03
   9.9925535e+01   2.3471221e-03
   9.9929951e+01   2.2665491e-03
   9.9934362e+01   2.1874488e-03
   9.9938769e+01   2.1098176e-03
   9.9943172e+01   2.0336519e-03
   9.9947569e+01   1.9589478e-03
   9.9951963e+01   1.8857019e-03
   9.9956352e+01   1.8139104e-03
   9.9960737e+01   1.7435698e-03
   9.9965117e+01   1.6746764e-03
   9.9969492e+01   1.6072267e-03
   9.9973864e+01   1.5412171e-03
   9.9978231e+01   1.4766440e-03
   9.9982593e+01   1.4135039e-03
   9.9986952e+01   1.3517932e-03
   9.9991305e+01   1.2915086e-03
   9.9995655e+01   1.2326464e-03
   1.0000000e+02   1.1752032e-03
   1.0000434e+02   1.1191755e-03
   1.0000868e+02   1.0645600e-03
   1.0001301e+02   1.0113531e-03
   1.0001734e+02   9.5955139e-04
   1.0002166e+02   9.0915155e-04
   1.0002598e+02   8.6015015e-04
   1.0003029e+02   8.1254382e-04
   1.0003461e+02   7.6632921e-04
   1.0003891e+02   7.2150295e-04
   1.0004321e+02   6.7806173e-04
   1.0004751e+02   6.3600222e-04
   1.0005181e+02   5.9532112e-04
   1.0005609e+02   5.5601514e-04
   1.0006038e+02   5.1808100e-04
   1.0006466e+02   4.8151545e-04
   1.0006894e+02   4.4631523e-04
   1.0007321e+02   4.1247710e-04
   1.0007748e+02   3.7999785e-04
   1.0008174e+02   3.4887427e-04
   1.0008600e+02   3.1910315e-04
   1.0009026e+02   2.9068133e-04
   1.0009451e+02   2.6360563e-04
   1.0009876e+02   2.3787289e-04
   1.0010300e+02   2.1347997e-04
   1.0010724e+02   1.9042375e-04
   1.0011147e+02   1.6870110e-04
   1.0011570e+02   1.4830891e-04
   1.0011993e+02   1.2924411e-04
   1.0012415e+02   1.1150361e-04
   1.0012837e+02   9.5084336e-05
   1.0013259e+02   7.9983243e-05
   1.0013680e+02   6.6197285e-05
   1.0014100e+02   5.3723435e-05
   1.0014521e+02   4.2558673e-05
   1.0014940e+02   3.2699995e-05
   1.0015360e+02   2.4144408e-05
   1.0015779e+02   1.6888930e-05
   1.0016197e+02   1.0930593e-05
   1.0016616e+02   6.2664384e-06

==> figures_tr/Fig1_10_10.dat <==
   9.0000000e+01   1.0000000e+00
   9.0086002e+01   1.0000000e+00
   9.0170333e+01   1.0000000e+00
   9.0253059e+01   1.0000000e+00
   9.0334238e+01   1.0000000e+00
   9.0413927e+01   1.0000000e+00
   9.0492180e+01   1.0000000e+00
   9.0569049e+01   1.0000000e+00
   9.0644580e+01   1.0000000e+00
   9.0718820e+01   1.0000000e+00
   9.0791812e+01   1.0000000e+00
   9.0863598e+01   1.0000000e+00
   9.0934217e+01   1.0000000e+00
   9.1003705e+01   1.0000000e+00
   9.1072100e+01   9.9763547e-01
   9.1139434e+01   9.9318066e-01
   9.1205739e+01   9.8916939e-01
   9.1271048e+01   9.8453099e-01
   9.1335389e+01   9.7799051e-01
   9.1398791e+01   9.7268686e-01
   9.1461280e+01   9.6784515e-01
   9.1522883e+01   9.6008678e-01
   9.1583625e+01   9.5336593e-01
   9.1643529e+01   9.4730651e-01
   9.1702617e+01   9.4064279e-01
   9.1760913e+01   9.3213700e-01
   9.1818436e+01   9.2490596e-01
   9.1875207e+01   9.1820671e-01
   9.1931246e+01   9.1012091e-01
   9.1986571e+01   9.0135209e-01
   9.2041200e+01   8.9360426e-01
   9.2095150e+01   8.8634106e-01
   9.2148438e+01   8.7767456e-01
   9.2201081e+01   8.6843122e-01
   9.2253093e+01   8.6017119e-01
   9.2304489e+01   8.5238759e-01
   9.2355284e+01   8.4387357e-01
   9.2405492e+01   8.3395435e-01
   9.2455127e+01   8.2516085e-01
   9.2504200e+01   8.1687345e-01
   9.2552725e+01   8.0894260e-01
   9.2600714e+01   7.9847195e-01
   9.2648178e+01   7.8904920e-01
   9.2695129e+01   7.8024261e-01
   9.2741578e+01   7.7182739e-01
   9.2787536e+01   7.6277262e-01
   9.2833012e+01   7.5231270e-01
   9.2878017e+01   7.4290598e-01
   9.2922561e+01   7.3398128e-01
   9.2966652e+01   7.2539662e-01
   9.3010300e+01   7.1577561e-01
   9.3053514e+01   7.0531776e-01
   9.3096302e+01   6.9578444e-01
   9.3138672e+01   6.8688890e-01
   9.3180633e+01   6.7863043e-01
   9.3222193e+01   6.7076371e-01
   9.3263359e+01   6.6320066e-01
   9.3304138e+01   6.5588984e-01
   9.3344538e+01   6.4879630e-01
   9.3384565e+01   6.4189434e-01
   9.3424227e+01   6.3516406e-01
   9.3463530e+01   6.2858949e-01
   9.3502480e+01   6.2215747e-01
   9.3541084e+01   6.1585694e-01
   9.3579348e+01   6.0967844e-01
   9.3617278e+01   6.0361378e-01
   9.3654880e+01   5.9765576e-01
   9.3692159e+01   5.9179804e-01
   9.3729120e+01   5.8603495e-01
   9.3765770e+01   5.8036143e-01
   9.3802112e+01   5.7477286e-01
   9.3838154e+01   5.6926510e-01
   9.3873898e+01   5.6383433e-01
   9.3909351e+01   5.5847708e-01
   9.3944517e+01   5.5319013e-01
   9.3979400e+01   5.4797054e-01
   9.4014005e+01   5.4281556e-01
   9.4048337e+01   5.3772265e-01
   9.4082400e+01   5.3268944e-01
   9.4116197e+01   5.2771373e-01
   9.4149733e+01   5.2279344e-01
   9.4183013e+01   5.1792664e-01
   9.4216039e+01   5.1311151e-01
   9.4248816e+01   5.0834634e-01
   9.4281348e+01   5.0362950e-01
   9.4313638e+01   4.9895948e-01
   9.4345689e+01   4.9433483e-01
   9.4377506e+01   4.8975419e-01
   9.4409091e+01   4.8521625e-01
   9.4440448e+01   4.8071980e-01
   9.4471580e+01   4.7626366e-01
   9.4502491e+01   4.7184672e-01
   9.4533183e+01   4.6746791e-01
   9.4563660e+01   4.6312623e-01
   9.4593925e+01   4.5882072e-01
   9.4623980e+01   4.5455043e-01
   9.4653829e+01   4.5031451e-01
   9.4683473e+01   4.4611209e-01
   9.4712917e+01   4.4194237e-01
   9.4742163e+01   4.3780457e-01
   9.4771213e+01   4.3369794e-01
   9.4800069e+01   4.2962178e-01
   9.4828736e+01   4.2557538e-01
   9.4857214e+01   4.2155810e-01
   9.4885507e+01   4.1756928e-01
   9.4913617e+01   4.1360833e-01
   9.4941546e+01   4.0967464e-01
   9.4969296e+01   4.0576765e-01
   9.4996871e+01   4.0188681e-01
   9.5024271e+01   3.9803158e-01
   9.5051500e+01   3.9420145e-01
   9.5078559e+01   3.9039594e-01
   9.5105450e+01   3.8661455e-01
   9.5132176e+01   3.8285683e-01
   9.5158738e+01   3.7912232e-01
   9.5185139e+01   3.7541060e-01
   9.5211381e+01   3.7172124e-01
   9.5237465e+01   3.6805383e-01
   9.5263393e+01   3.6440799e-01
   9.5289167e+01   3.6078332e-01
   9.5314789e+01   3.5717946e-01
   9.5340261e+01   3.5359604e-01
   9.5365584e+01   3.5003272e-01
   9.5390761e+01   3.4648915e-01
   9.5415792e+01   3.4296501e-01
   9.5440680e+01   3.3945997e-01
   9.5465427e+01   3.3597372e-01
   9.5490033e+01   3.3250595e-01
   9.5514500e+01   3.2905638e-01
   9.5538830e+01   3.2562471e-01
   9.5563025e+01   3.2221067e-01
   9.5587086e+01   3.1881398e-01
   9.5611014e+01   3.1543437e-01
   9.5634811e+01   3.1207159e-01
   9.5658478e+01   3.0872538e-01
   9.5682017e+01   3.0539550e-01
   9.5705429e+01   3.0208172e-01
   9.5728716e+01   2.9878378e-01
   9.5751878e+01   2.9550147e-01
   9.5774918e+01   2.9223457e-01
   9.5797836e+01   2.8898285e-01
   9.5820634e+01   2.8574611e-01
   9.5843312e+01   2.8252413e-01
   9.5865873e+01   2.7931672e-01
   9.5888317e+01   2.7612367e-01
   9.5910646e+01   2.7294480e-01
   9.5932861e+01   2.6977991e-01
   9.5954962e+01   2.6662882e-01
   9.5976952e+01   2.6349134e-01
   9.5998831e+01   2.6036731e-01
   9.6020600e+01   2.5725655e-01
   9.6042261e+01   2.5415888e-01
   9.6063814e+01   2.5107415e-01
   9.6085260e+01   2.4800219e-01
   9.6106602e+01   2.4494284e-01
   9.6127839e+01   2.4189595e-01
   9.6148972e+01   2.3886136e-01
   9.6170003e+01   2.3583893e-01
   9.6190933e+01   2.3282851e-01
   9.6211763e+01   2.2982995e-01
   9.6232493e+01   2.2684312e-01
   9.6253125e+01   2.2386787e-01
   9.6273659e+01   2.2090408e-01
   9.6294096e+01   2.1795161e-01
   9.6314438e+01   2.1501033e-01
   9.6334685e+01   2.1208012e-01
   9.6354837e+01   2.0916084e-01
   9.6374897e+01   2.0625238e-01
   9.6394865e+01   2.0335461e-01
   9.6414741e+01   2.0046742e-01
   9.6434527e+01   1.9759070e-01
   9.6454223e+01   1.9472432e-01
   9.6473830e+01   1.9186818e-01
   9.6493349e+01   1.8902217e-01
   9.6512780e+01   1.8618617e-01
   9.6532125e+01   1.8336009e-01
   9.6551384e+01   1.8054382e-01
   9.6570559e+01   1.7773726e-01
   9.6589648e+01   1.7494030e-01
   9.6608655e+01   1.7215285e-01
   9.6627578e+01   1.6937481e-01
   9.6646420e+01   1.6660609e-01
   9.6665180e+01   1.6384660e-01
   9.6683859e+01   1.6109623e-01
   9.6702459e+01   1.5835490e-01
   9.6720979e+01   1.5562253e-01
   9.6739420e+01   1.5289902e-01
   9.6757783e+01   1.5018428e-01
   9.6776070e+01   1.4747824e-01
   9.6794279e+01   1.4478080e-01
   9.6812412e+01   1.4210733e-01
   9.6830470e+01   1.3960479e-01
   9.6848454e+01   1.3720734e-01
   9.6866363e+01   1.3485970e-01
   9.6884198e+01   1.3254661e-01
   9.6901961e+01   1.3024506e-01
   9.6919651e+01   1.2795061e-01
   9.6937269e+01   1.2566321e-01
   9.6954817e+01   1.2338277e-01
   9.6972293e+01   1.2110925e-01
   9.6989700e+01   1.1884257e-01
   9.7007037e+01   1.1658268e-01
   9.7024305e+01   1.1432951e-01
   9.7041505e+01   1.1219715e-01
   9.7058637e+01   1.1014688e-01
   9.7075702e+01   1.0813887e-01
   9.7092700e+01   1.0616585e-01
   9.7109631e+01   1.0421272e-01
   9.7126497e+01   1.0226530e-01
   9.7143298e+01   1.0032349e-01
   9.7160033e+01   9.8387263e-02
   9.7176705e+01   9.6456560e-02
   9.7193313e+01   9.4531338e-02
   9.7209857e+01   9.2611549e-02
   9.7226339e+01   9.0697148e-02
   9.7242759e+01   8.8788216e-02
   9.7259116e+01   8.7003011e-02
   9.7275413e+01   8.5285043e-02
   9.7291648e+01   8.3604739e-02
   9.7307823e+01   8.1955707e-02
   9.7323938e+01   8.0326749e-02
   9.7339993e+01   7.8702571e-02
   9.7355989e+01   7.7082802e-02
   9.7371926e+01   7.5467405e-02
   9.7387806e+01   7.3856345e-02
   9.7403627e+01   7.2249588e-02
   9.7419391e+01   7.0647099e-02
   9.7435098e+01   6.9048844e-02
   9.7450748e+01   6.7454790e-02
   9.7466342e+01   6.5896281e-02
   9.7481880e+01   6.4455709e-02
   9.7497363e+01   6.3056648e-02
   9.7512791e+01   6.1688876e-02
   9.7528164e+01   6.0347771e-02
   9.7543483e+01   5.9020113e-02
   9.7558749e+01   5.7695856e-02
   9.7573960e+01   5.6374974e-02
   9.7589119e+01   5.5057441e-02
   9.7604225e+01   5.3743231e-02
   9.7619278e+01   5.2432320e-02
   9.7634280e+01   5.1124683e-02
   9.7649230e+01   4.9820295e-02
   9.7664128e+01   4.8519133e-02
   9.7678976e+01   4.7226761e-02
   9.7693773e+01   4.6048653e-02
   9.7708520e+01   4.4919610e-02
   9.7723217e+01   4.3820721e-02
   9.7737864e+01   4.2746945e-02
   9.7752463e+01   4.1692829e-02
   9.7767012e+01   4.0643423e-02
   9.7781513e+01   3.9596538e-02
   9.7795965e+01   3.8552157e-02
   9.7810369e+01   3.7510261e-02
   9.7824726e+01   3.6470833e-02
   9.7839036e+01   3.5433855e-02
   9.7853298e+01   3.4399311e-02
   9.7867514e+01   3.3367182e-02
   9.7881684e+01   3.2337452e-02
   9.7895807e+01   3.1314475e-02
   9.7909885e+01   3.0397220e-02
   9.7923917e+01   2.9526465e-02
   9.7937904e+01   2.8683226e-02
   9.7951846e+01   2.7862789e-02
   9.7965743e+01   2.7061752e-02
   9.7979596e+01   2.6267126e-02
   9.7993405e+01   2.5474298e-02
   9.8007171e+01   2.4683257e-02
   9.8020893e+01   2.3893989e-02
   9.8034571e+01   2.3106485e-02
   9.8048207e+01   2.2320731e-02
   9.8061800e+01   2.1536716e-02
   9.8075350e+01   2.0754428e-02
   9.8088859e+01   1.9973857e-02
   9.8102325e+01   1.9194990e-02
   9.8115750e+01   1.8435879e-02
   9.8129134e+01   1.7775245e-02
   9.8142476e+01   1.7149289e-02
   9.8155777e+01   1.6547185e-02
   9.8169038e+01   1.5965093e-02
   9.8182259e+01   1.5400226e-02
   9.8195439e+01   1.4841117e-02
   9.8208580e+01   1.4283199e-02
   9.8221681e+01   1.3726465e-02
   9.8234742e+01   1.3170907e-02
   9.8247765e+01   1.2616518e-02
   9.8260748e+01   1.2063290e-02
   9.8273693e+01   1.1511217e-02
   9.8286599e+01   1.0960291e-02
   9.8299467e+01   1.0410504e-02
   9.8312297e+01   9.8618507e-03
   9.8325089e+01   9.3143229e-03
   9.8337844e+01   8.8221901e-03
   9.8350561e+01   8.4001604e-03
   9.8363241e+01   8.0034126e-03
   9.8375884e+01   7.6266764e-03
   9.8388491e+01   7.2670809e-03
   9.8401061e+01   6.9217836e-03
   9.8413595e+01   6.5798837e-03
   9.8426092e+01   6.2386694e-03
   9.8438554e+01   5.8981366e-03
   9.8450980e+01   5.5582813e-03
   9.8463371e+01   5.2190994e-03
   9.8475727e+01   4.8805869e-03
   9.8488047e+01   4.5427400e-03
   9.8500333e+01   4.2055547e-03
   9.8512583e+01   3.8690271e-03
   9.8524800e+01   3.5331534e-03
   9.8536982e+01   3.1979297e-03
   9.8549130e+01   2.8762741e-03
   9.8561244e+01   2.6407161e-03
   9.8573325e+01   2.4363392e-03
   9.8585372e+01   2.2518945e-03
   9.8597386e+01   2.0840107e-03
   9.8609366e+01   1.9306119e-03
   9.8621314e+01   1.7876484e-03
   9.8633229e+01   1.6456934e-03
   9.8645111e+01   1.5040062e-03
   9.8656961e+01   1.3625854e-03
   9.8668778e+01   1.2214294e-03
   9.8680564e+01   1.0805367e-03
   9.8692317e+01   9.3990587e-04
   9.8704039e+01   7.9953547e-04
   9.8715729e+01   6.5942404e-04
   9.8727388e+01   5.1957016e-04
   9.8739016e+01   3.7997240e-04
   9.8750613e+01   2.4062938e-04
   9.8762178e+01   1.0153969e-04
   9.8773713e+01   3.0599552e-05
   9.8785218e+01   5.5659705e-06


==> figures_tr/Fig1_10_2.dat <==
   9.0000000e+01   1.0000000e+00
   9.0413927e+01   1.0000000e+00
   9.0791812e+01   1.0000000e+00
   9.1139434e+01   1.0000000e+00
   9.1461280e+01   1.0000000e+00
   9.1760913e+01   9.8042740e-01
   9.2041200e+01   9.6027301e-01
   9.2304489e+01   9.4011861e-01
   9.2552725e+01   9.1996422e-01
   9.2787536e+01   8.8432424e-01
   9.3010300e+01   8.4847358e-01
   9.3222193e+01   8.1262293e-01
   9.3424227e+01   7.7677227e-01
   9.3617278e+01   7.4092162e-01
   9.3802112e+01   7.0522029e-01
   9.3979400e+01   6.7104221e-01
   9.4149733e+01   6.3773877e-01
   9.4313638e+01   6.0501017e-01
   9.4471580e+01   5.7501811e-01
   9.4623980e+01   5.4711051e-01
   9.4771213e+01   5.2054105e-01
   9.4913617e+01   4.9531525e-01
   9.5051500e+01   4.7197677e-01
   9.5185139e+01   4.4990090e-01
   9.5314789e+01   4.2883190e-01
   9.5440680e+01   4.0861441e-01
   9.5563025e+01   3.8913732e-01
   9.5682017e+01   3.7031537e-01
   9.5797836e+01   3.5208043e-01
   9.5910646e+01   3.3437654e-01
   9.6020600e+01   3.1715679e-01
   9.6127839e+01   3.0038128e-01
   9.6232493e+01   2.8401561e-01
   9.6334685e+01   2.6802982e-01
   9.6434527e+01   2.5239760e-01
   9.6532125e+01   2.3709567e-01
   9.6627578e+01   2.2210327e-01
   9.6720979e+01   2.0740182e-01
   9.6812412e+01   1.9297456e-01
   9.6901961e+01   1.7880634e-01
   9.6989700e+01   1.6488338e-01
   9.7075702e+01   1.5119310e-01
   9.7160033e+01   1.3772399e-01
   9.7242759e+01   1.2446562e-01
   9.7323938e+01   1.1277533e-01
   9.7403627e+01   1.0238466e-01
   9.7481880e+01   9.2880799e-02
   9.7558749e+01   8.4107803e-02
   9.7634280e+01   7.5971372e-02
   9.7708520e+01   6.8405244e-02
   9.7781513e+01   6.1358963e-02
   9.7853298e+01   5.4792128e-02
   9.7923917e+01   4.8671263e-02
   9.7993405e+01   4.2962412e-02
   9.8061800e+01   3.7530277e-02
   9.8129134e+01   3.2316981e-02
   9.8195439e+01   2.7311601e-02
   9.8260748e+01   2.2428050e-02
   9.8325089e+01   1.7598516e-02
   9.8388491e+01   1.3689001e-02
   9.8450980e+01   1.0637931e-02
   9.8512583e+01   8.1319571e-03
   9.8573325e+01   6.0650001e-03
   9.8633229e+01   4.3750314e-03
   9.8692317e+01   3.0195453e-03
   9.8750613e+01   1.9668360e-03
   9.8808136e+01   1.1919573e-03
   9.8864907e+01   6.7454587e-04
   9.8920946e+01   3.4223714e-04
   9.8976271e+01   1.2480341e-04
   9.9030900e+01   1.5806422e-05
   9.9084850e+01   1.7000000e-06

==> figures_tr/Fig1_30_10_reduced.dat <==
9.00000000e+01 1.00000000e+00
9.00860020e+01 1.00000000e+00
9.01703330e+01 1.00000000e+00
9.02530590e+01 1.00000000e+00
9.03342380e+01 1.00000000e+00
9.04139270e+01 1.00000000e+00
9.04921800e+01 1.00000000e+00
9.05690490e+01 1.00000000e+00
9.06445800e+01 1.00000000e+00
9.07188200e+01 1.00000000e+00
9.07918120e+01 1.00000000e+00
9.08635980e+01 1.00000000e+00
9.09342170e+01 1.00000000e+00
9.10037050e+01 1.00000000e+00
9.10721000e+01 1.00000000e+00
9.11394340e+01 1.00000000e+00
9.12057390e+01 1.00000000e+00
9.12710480e+01 9.99609240e-01
9.13353890e+01 9.98196720e-01
9.13987910e+01 9.96784200e-01
9.14612800e+01 9.95371690e-01
9.15228830e+01 9.93959170e-01
9.15836250e+01 9.92546660e-01
9.16435290e+01 9.91134140e-01
9.17026170e+01 9.89721630e-01
9.17609130e+01 9.88309110e-01
9.18184360e+01 9.86896600e-01
9.18752070e+01 9.85484080e-01
9.19312460e+01 9.83489800e-01
9.19865710e+01 9.80861520e-01
9.20412000e+01 9.78233240e-01
9.20951500e+01 9.75604960e-01
9.21484380e+01 9.72976680e-01
9.22010810e+01 9.70348400e-01
9.22530930e+01 9.67753640e-01
9.23044890e+01 9.65237070e-01
9.23552840e+01 9.62761540e-01
9.24054920e+01 9.60315920e-01
9.24551270e+01 9.57894330e-01
9.25042000e+01 9.55492960e-01
9.25527250e+01 9.53109070e-01
9.26007140e+01 9.49844720e-01
9.26481780e+01 9.46658070e-01
9.26951290e+01 9.43555150e-01
9.27415780e+01 9.40516400e-01
9.27875360e+01 9.37530790e-01
9.28330120e+01 9.34590850e-01
9.28780170e+01 9.31690470e-01
9.29225610e+01 9.28824030e-01
9.29666520e+01 9.25990350e-01
9.30103000e+01 9.23186500e-01
9.30535140e+01 9.20410010e-01
9.30963020e+01 9.17658800e-01
9.31386720e+01 9.14931060e-01
9.31806330e+01 9.12225190e-01
9.32221930e+01 9.09221900e-01
9.32633590e+01 9.05774190e-01
9.33041380e+01 9.02422360e-01
9.33445380e+01 8.99138310e-01
9.33845650e+01 8.95909950e-01
9.34242270e+01 8.92729290e-01
9.34635300e+01 8.89590270e-01
9.35024800e+01 8.86489950e-01
9.35410840e+01 8.83423730e-01
9.35793480e+01 8.80389320e-01
9.36172780e+01 8.77385470e-01
9.36548800e+01 8.74410110e-01
9.36921590e+01 8.71461470e-01
9.37291200e+01 8.68537980e-01
9.37657700e+01 8.65638240e-01
9.38021120e+01 8.62761000e-01
9.38381540e+01 8.59905120e-01
9.38738980e+01 8.56746280e-01
9.39093510e+01 8.53251970e-01
9.39445170e+01 8.49836880e-01
9.39794000e+01 8.46480300e-01
9.40140050e+01 8.43172740e-01
9.40483370e+01 8.39908270e-01
9.40824000e+01 8.36681880e-01
9.41161970e+01 8.33490360e-01
9.41497330e+01 8.30331710e-01
9.41830130e+01 8.27202970e-01
9.42160390e+01 8.24101780e-01
9.42488160e+01 8.21027850e-01
9.42813480e+01 8.17979680e-01
9.43136380e+01 8.14955950e-01
9.43456890e+01 8.11955080e-01
9.43775060e+01 8.08975730e-01
9.44090910e+01 8.06017610e-01
9.44404480e+01 8.03079820e-01
9.44715800e+01 8.00161560e-01
9.45024910e+01 7.97262060e-01
9.45331830e+01 7.93899980e-01
9.45636600e+01 7.90463090e-01
9.45939250e+01 7.87085000e-01
9.46239800e+01 7.83753710e-01
9.46538290e+01 7.80462770e-01
9.46834730e+01 7.77207960e-01
9.47129170e+01 7.73986130e-01
9.47421630e+01 7.70793410e-01
9.47712130e+01 7.67628550e-01
9.48000690e+01 7.64490570e-01
9.48287360e+01 7.61377620e-01
9.48572140e+01 7.58287490e-01
9.48855070e+01 7.55220500e-01
9.49136170e+01 7.52175590e-01
9.49415460e+01 7.49151830e-01
9.49692960e+01 7.46148350e-01
9.49968710e+01 7.43164000e-01
9.50242710e+01 7.40197900e-01
9.50515000e+01 7.37249940e-01
9.50785590e+01 7.34319490e-01
9.51054500e+01 7.31405600e-01
9.51321760e+01 7.28507650e-01
9.51587380e+01 7.25625610e-01
9.51851390e+01 7.22268240e-01
9.52113810e+01 7.18921440e-01
9.52374650e+01 7.15621630e-01
9.52633930e+01 7.12360170e-01
9.52891670e+01 7.09132200e-01
9.53147890e+01 7.05934500e-01
9.53402610e+01 7.02764660e-01
9.53655840e+01 6.99620790e-01
9.53907610e+01 6.96500120e-01
9.54157920e+01 6.93401990e-01
9.54406800e+01 6.90325480e-01
9.54654270e+01 6.87269590e-01
9.54900330e+01 6.84232830e-01
9.55145000e+01 6.81214960e-01
9.55388300e+01 6.78215800e-01
9.55630250e+01 6.75234650e-01
9.55870860e+01 6.72270890e-01
9.56110140e+01 6.69323940e-01
9.56348110e+01 6.66393280e-01
9.56584780e+01 6.63477670e-01
9.56820170e+01 6.60577330e-01
9.57054290e+01 6.57691880e-01
9.57287160e+01 6.54820910e-01
9.57518780e+01 6.51963420e-01
9.57749180e+01 6.49118820e-01
9.57978360e+01 6.46287620e-01
9.58206340e+01 6.43307390e-01
9.58433120e+01 6.40042670e-01
9.58658730e+01 6.36829820e-01
9.58883170e+01 6.33651960e-01
9.59106460e+01 6.30503950e-01
9.59328610e+01 6.27382590e-01
9.59549620e+01 6.24285640e-01
9.59769520e+01 6.21211400e-01
9.59988310e+01 6.18158520e-01
9.60206000e+01 6.15125790e-01
9.60422610e+01 6.12110790e-01
9.60638140e+01 6.09113520e-01
9.60852600e+01 6.06133780e-01
9.61066020e+01 6.03170560e-01
9.61278390e+01 6.00223610e-01
9.61489720e+01 5.97291410e-01
9.61700030e+01 5.94374650e-01
9.61909330e+01 5.91472870e-01
9.62117630e+01 5.88585610e-01
9.62324930e+01 5.85712460e-01
9.62531250e+01 5.82853050e-01
9.62736590e+01 5.80007000e-01
9.62940960e+01 5.77173790e-01
9.63144380e+01 5.74352390e-01
9.63346850e+01 5.71543160e-01
9.63548370e+01 5.68746060e-01
9.63748970e+01 5.65960810e-01
9.63948650e+01 5.63187040e-01
9.64147410e+01 5.60423520e-01
9.64345270e+01 5.57671070e-01
9.64542230e+01 5.54929520e-01
9.64738300e+01 5.51998400e-01
9.64933490e+01 5.48883820e-01
9.65127800e+01 5.45809270e-01
9.65321250e+01 5.42762620e-01
9.65513840e+01 5.39740150e-01
9.65705590e+01 5.36739010e-01
9.65896480e+01 5.33757680e-01
9.66086550e+01 5.30795070e-01
9.66275780e+01 5.27850140e-01
9.66464200e+01 5.24922020e-01
9.66651800e+01 5.22009960e-01
9.66838590e+01 5.19112680e-01
9.67024590e+01 5.16228950e-01
9.67209790e+01 5.13359550e-01
9.67394200e+01 5.10503770e-01
9.67577830e+01 5.07661130e-01
9.67760700e+01 5.04831560e-01
9.67942790e+01 5.02013620e-01
9.68124120e+01 4.99207660e-01
9.68304700e+01 4.96413630e-01
9.68484540e+01 4.93631430e-01
9.68663630e+01 4.90860750e-01
9.68841980e+01 4.88101340e-01
9.69019610e+01 4.85352940e-01
9.69196510e+01 4.82615310e-01
9.69372690e+01 4.79888240e-01
9.69548170e+01 4.77170950e-01
9.69722930e+01 4.74463190e-01
9.69897000e+01 4.71765370e-01
9.70070370e+01 4.69077300e-01
9.70243050e+01 4.66398810e-01
9.70415050e+01 4.63769000e-01
9.70586370e+01 4.61186190e-01
9.70757020e+01 4.58636180e-01
9.70927000e+01 4.56114220e-01
9.71096310e+01 4.53617410e-01
9.71264970e+01 4.50916870e-01
9.71432980e+01 4.48126230e-01
9.71600330e+01 4.45378490e-01
9.71767050e+01 4.42664180e-01
9.71933130e+01 4.39979910e-01
9.72098570e+01 4.37323200e-01
9.72263390e+01 4.34691710e-01
9.72427590e+01 4.32084510e-01
9.72591160e+01 4.29499980e-01
9.72754130e+01 4.26937400e-01
9.72916480e+01 4.24396000e-01
9.73078230e+01 4.21874870e-01
9.73239380e+01 4.19370470e-01
9.73399930e+01 4.16880290e-01
9.73559890e+01 4.14404140e-01
9.73719260e+01 4.11942280e-01
9.73878060e+01 4.09494150e-01
9.74036270e+01 4.07059200e-01
9.74193910e+01 4.04637430e-01
9.74350980e+01 4.02228100e-01
9.74507480e+01 3.99830810e-01
9.74663420e+01 3.97444910e-01
9.74818800e+01 3.95070970e-01
9.74973630e+01 3.92708830e-01
9.75127910e+01 3.90358260e-01
9.75281640e+01 3.88019010e-01
9.75434830e+01 3.85690870e-01
9.75587490e+01 3.83373620e-01
9.75739600e+01 3.81067080e-01
9.75891190e+01 3.78771030e-01
9.76042250e+01 3.76484880e-01
9.76192780e+01 3.74208330e-01
9.76342800e+01 3.71941750e-01
9.76492300e+01 3.69684980e-01
9.76641280e+01 3.67437420e-01
9.76789760e+01 3.65201170e-01
9.76937730e+01 3.63012920e-01
9.77085200e+01 3.60859260e-01
9.77232170e+01 3.58732110e-01
9.77378640e+01 3.56621430e-01
9.77524630e+01 3.54523410e-01
9.77670120e+01 3.52437260e-01
9.77815130e+01 3.50365050e-01
9.77959650e+01 3.48328880e-01
9.78103690e+01 3.46318300e-01
9.78247260e+01 3.44328140e-01
9.78390360e+01 3.42356480e-01
9.78532980e+01 3.40401770e-01
9.78675140e+01 3.38462670e-01
9.78816840e+01 3.36538280e-01
9.78958070e+01 3.34628110e-01
9.79098850e+01 3.32731140e-01
9.79239170e+01 3.30847170e-01
9.79379040e+01 3.28975800e-01
9.79518460e+01 3.27116620e-01
9.79657430e+01 3.25269230e-01
9.79795960e+01 3.23433040e-01
9.79934050e+01 3.21607200e-01
9.80071710e+01 3.19791800e-01
9.80208930e+01 3.17986990e-01
9.80345710e+01 3.16192510e-01
9.80482070e+01 3.14407700e-01
9.80618000e+01 3.12632760e-01
9.80753500e+01 3.10867490e-01
9.80888590e+01 3.09112490e-01
9.81023250e+01 3.07377640e-01
9.81157500e+01 3.05657740e-01
9.81291340e+01 3.03951410e-01
9.81424760e+01 3.02257730e-01
9.81557770e+01 3.00575990e-01
9.81690380e+01 2.98905670e-01
9.81822590e+01 2.97246330e-01
9.81954390e+01 2.95597620e-01
9.82085800e+01 2.93959220e-01
9.82216810e+01 2.92330840e-01
9.82347420e+01 2.90712240e-01
9.82477650e+01 2.89103010e-01
9.82607480e+01 2.87502690e-01
9.82736930e+01 2.85911230e-01
9.82865990e+01 2.84328710e-01
9.82994670e+01 2.82754960e-01
9.83122970e+01 2.81189470e-01
9.83250890e+01 2.79632330e-01
9.83378440e+01 2.78101380e-01
9.83505610e+01 2.76606720e-01
9.83632410e+01 2.75135630e-01
9.83758840e+01 2.73684310e-01
9.83884910e+01 2.72245530e-01
9.84010610e+01 2.70817260e-01
9.84135950e+01 2.69398950e-01
9.84260920e+01 2.67990170e-01
9.84385540e+01 2.66590550e-01
9.84509800e+01 2.65199780e-01
9.84633710e+01 2.63817390e-01
9.84757270e+01 2.62443080e-01
9.84880470e+01 2.61076870e-01
9.85003330e+01 2.59718570e-01
9.85125830e+01 2.58367990e-01
9.85248000e+01 2.57024570e-01
9.85369820e+01 2.55688550e-01
9.85491300e+01 2.54359780e-01
9.85612440e+01 2.53037710e-01
9.85733250e+01 2.51722610e-01
9.85853720e+01 2.50414360e-01
9.85973860e+01 2.49112840e-01
9.86093660e+01 2.47817940e-01
9.86213140e+01 2.46529550e-01
9.86332290e+01 2.45247220e-01
9.86451110e+01 2.43970560e-01
9.86569610e+01 2.42699860e-01
9.86687780e+01 2.41435290e-01
9.86805640e+01 2.40176760e-01
9.86923170e+01 2.38923980e-01
9.87040390e+01 2.37676910e-01
9.87157290e+01 2.36435640e-01
9.87273880e+01 2.35200100e-01
9.87390160e+01 2.33970190e-01
9.87506130e+01 2.32745860e-01
9.87621780e+01 2.31526580e-01
9.87737130e+01 2.30312420e-01
9.87852180e+01 2.29103630e-01
9.87966920e+01 2.27900150e-01
9.88081360e+01 2.26701910e-01
9.88195500e+01 2.25508860e-01
9.88309340e+01 2.24320940e-01
9.88422880e+01 2.23138080e-01
9.88536120e+01 2.21960230e-01
9.88649070e+01 2.20787330e-01
9.88761730e+01 2.19619340e-01
9.88874100e+01 2.18456190e-01
9.88986170e+01 2.17297700e-01
9.89097960e+01 2.16143650e-01
9.89209460e+01 2.14994020e-01
9.89320680e+01 2.13849040e-01
9.89431610e+01 2.12708670e-01
9.89542250e+01 2.11572850e-01
9.89652620e+01 2.10441180e-01
9.89762710e+01 2.09313980e-01
9.89872520e+01 2.08203680e-01
9.89982050e+01 2.07121110e-01
9.90091310e+01 2.06055590e-01
9.90200290e+01 2.05004510e-01
9.90309000e+01 2.03964380e-01
9.90417440e+01 2.02931040e-01
9.90525600e+01 2.01903960e-01
9.90633500e+01 2.00882830e-01
9.90741140e+01 1.99867400e-01
9.90848500e+01 1.98857460e-01
9.90955600e+01 1.97852840e-01
9.91062440e+01 1.96853370e-01
9.91169020e+01 1.95858660e-01
9.91275330e+01 1.94868730e-01
9.91381390e+01 1.93883570e-01
9.91487180e+01 1.92903100e-01
9.91592720e+01 1.91927210e-01
9.91698000e+01 1.90955630e-01
9.91803030e+01 1.89988310e-01
9.91907810e+01 1.89025330e-01
9.92012330e+01 1.88066590e-01
9.92116610e+01 1.87111720e-01
9.92220630e+01 1.86160990e-01
9.92324400e+01 1.85214330e-01
9.92427930e+01 1.84271680e-01
9.92531210e+01 1.83332980e-01
9.92634240e+01 1.82398190e-01
9.92737040e+01 1.81467250e-01
9.92839590e+01 1.80540120e-01
9.92941890e+01 1.79616390e-01
9.93043960e+01 1.78696060e-01
9.93145790e+01 1.77779400e-01
9.93247380e+01 1.76866360e-01
9.93348730e+01 1.75956910e-01
9.93449850e+01 1.75050750e-01
9.93550730e+01 1.74148030e-01
9.93651370e+01 1.73248770e-01
9.93751790e+01 1.72352940e-01
9.93851970e+01 1.71460510e-01
9.93951930e+01 1.70571450e-01
9.94051650e+01 1.69685700e-01
9.94151140e+01 1.68802690e-01
9.94250410e+01 1.67922840e-01
9.94349450e+01 1.67046230e-01
9.94448270e+01 1.66172820e-01
9.94546860e+01 1.65302580e-01
9.94645230e+01 1.64435480e-01
9.94743370e+01 1.63571500e-01
9.94841300e+01 1.62710600e-01
9.94939000e+01 1.61852760e-01
9.95036490e+01 1.60997950e-01
9.95133750e+01 1.60146150e-01
9.95230800e+01 1.59297330e-01
9.95327630e+01 1.58451470e-01
9.95424250e+01 1.57608530e-01
9.95520650e+01 1.56768280e-01
9.95616840e+01 1.55930730e-01
9.95712820e+01 1.55095810e-01
9.95808580e+01 1.54263730e-01
9.95904140e+01 1.53434470e-01
9.95999480e+01 1.52607990e-01
9.96094620e+01 1.51784160e-01
9.96189550e+01 1.50962880e-01
9.96284270e+01 1.50144330e-01
9.96378780e+01 1.49338990e-01
9.96473090e+01 1.48554760e-01
9.96567200e+01 1.47783310e-01
9.96661100e+01 1.47022450e-01
9.96754800e+01 1.46270970e-01
9.96848290e+01 1.45525400e-01
9.96941590e+01 1.44784150e-01
9.97034690e+01 1.44046980e-01
9.97127580e+01 1.43313710e-01
9.97220280e+01 1.42584180e-01
9.97312790e+01 1.41858260e-01
9.97405090e+01 1.41135820e-01
9.97497200e+01 1.40416780e-01
9.97589110e+01 1.39701040e-01
9.97680830e+01 1.38988510e-01
9.97772360e+01 1.38279120e-01
9.97863690e+01 1.37572810e-01
9.97954840e+01 1.36869520e-01
9.98045790e+01 1.36169170e-01
9.98136550e+01 1.35471730e-01
9.98227120e+01 1.34776900e-01
9.98317510e+01 1.34084820e-01
9.98407700e+01 1.33395500e-01
9.98497710e+01 1.32708900e-01
9.98587540e+01 1.32024760e-01
9.98677170e+01 1.31343180e-01
9.98766630e+01 1.30664200e-01
9.98855900e+01 1.29987800e-01
9.98944980e+01 1.29313940e-01
9.99033890e+01 1.28642580e-01
9.99122610e+01 1.27973700e-01
9.99211150e+01 1.27307260e-01
9.99299510e+01 1.26643250e-01
9.99387690e+01 1.25981620e-01
9.99475690e+01 1.25321900e-01
9.99563520e+01 1.24664420e-01
9.99651170e+01 1.24009250e-01
9.99738640e+01 1.23356390e-01
9.99825930e+01 1.22705790e-01
9.99913050e+01 1.22057360e-01
1.00000000e+02 1.21410970e-01
1.00008680e+02 1.20766790e-01
1.00017340e+02 1.20124790e-01
1.00025980e+02 1.19484960e-01
1.00034610e+02 1.18847270e-01
1.00043210e+02 1.18211720e-01
1.00051810e+02 1.17578270e-01
1.00060380e+02 1.16946770e-01
1.00068940e+02 1.16316910e-01
1.00077480e+02 1.15689120e-01
1.00086000e+02 1.15063370e-01
1.00094510e+02 1.14439640e-01
1.00103000e+02 1.13817920e-01
1.00111470e+02 1.13198190e-01
1.00119930e+02 1.12580440e-01
1.00128370e+02 1.11964650e-01
1.00136800e+02 1.11350810e-01
1.00145210e+02 1.10738890e-01
1.00153600e+02 1.10128900e-01
1.00161970e+02 1.09520800e-01
1.00170330e+02 1.08914600e-01
1.00178680e+02 1.08310270e-01
1.00187000e+02 1.07707800e-01
1.00195320e+02 1.07107180e-01
1.00203610e+02 1.06508400e-01
1.00211890e+02 1.05911400e-01
1.00220160e+02 1.05315980e-01
1.00228410e+02 1.04722360e-01
1.00236640e+02 1.04130530e-01
1.00244860e+02 1.03540470e-01
1.00253060e+02 1.02952170e-01
1.00261250e+02 1.02365480e-01
1.00269420e+02 1.01780390e-01
1.00277570e+02 1.01197040e-01
1.00285710e+02 1.00618690e-01
1.00293840e+02 1.00058260e-01
1.00301950e+02 9.95089210e-02
1.00310040e+02 9.89679150e-02
1.00318120e+02 9.84343060e-02
1.00326190e+02 9.79073360e-02
1.00334240e+02 9.73846080e-02
1.00342270e+02 9.68648560e-02
1.00350290e+02 9.63479100e-02
1.00358300e+02 9.58336400e-02
1.00366290e+02 9.53219380e-02
1.00374260e+02 9.48127120e-02
1.00382230e+02 9.43058800e-02
1.00390170e+02 9.38013710e-02
1.00398110e+02 9.32991210e-02
1.00406020e+02 9.27990720e-02
1.00413930e+02 9.23011720e-02
1.00421820e+02 9.18053730e-02
1.00429690e+02 9.13116320e-02
1.00437550e+02 9.08199060e-02
1.00445400e+02 9.03301590e-02
1.00453230e+02 8.98423550e-02
1.00461050e+02 8.93564600e-02
1.00468850e+02 8.88723720e-02
1.00476640e+02 8.83899520e-02
1.00484420e+02 8.79093550e-02
1.00492180e+02 8.74305530e-02
1.00499930e+02 8.69535220e-02
1.00507660e+02 8.64780970e-02
1.00515380e+02 8.60042770e-02
1.00523090e+02 8.55321600e-02
1.00530780e+02 8.50617240e-02
1.00538460e+02 8.45929500e-02
1.00546130e+02 8.41258180e-02
1.00553780e+02 8.36603100e-02
1.00561420e+02 8.31964080e-02
1.00569050e+02 8.27340940e-02
1.00576660e+02 8.22733520e-02
1.00584260e+02 8.18141650e-02
1.00591850e+02 8.13564590e-02
1.00599420e+02 8.09000950e-02
1.00606980e+02 8.04452430e-02
1.00614520e+02 7.99918870e-02
1.00622060e+02 7.95400140e-02
1.00629580e+02 7.90896100e-02
1.00637090e+02 7.86406620e-02
1.00644580e+02 7.81930150e-02
1.00652060e+02 7.77467040e-02
1.00659530e+02 7.73018130e-02
1.00666990e+02 7.68583290e-02
1.00674430e+02 7.64162410e-02
1.00681860e+02 7.59755380e-02
1.00689280e+02 7.55362080e-02
1.00696680e+02 7.50982410e-02
1.00704070e+02 7.46616260e-02
1.00711450e+02 7.42262270e-02
1.00718820e+02 7.37917940e-02
1.00726170e+02 7.33586840e-02
1.00733520e+02 7.29268870e-02
1.00740850e+02 7.24963940e-02
1.00748160e+02 7.20671960e-02
1.00755470e+02 7.16392830e-02
1.00762760e+02 7.12126460e-02
1.00770040e+02 7.07872760e-02
1.00777310e+02 7.03631650e-02
1.00784570e+02 6.99403040e-02
1.00791810e+02 6.95186850e-02
1.00799040e+02 6.90982990e-02
1.00806260e+02 6.86791380e-02
1.00813470e+02 6.82611950e-02
1.00820670e+02 6.78444610e-02
1.00827850e+02 6.74289290e-02
1.00835030e+02 6.70145920e-02
1.00842190e+02 6.66014400e-02
1.00849340e+02 6.61894680e-02
1.00856470e+02 6.57786680e-02
1.00863600e+02 6.53689830e-02
1.00870710e+02 6.49602780e-02
1.00877810e+02 6.45527230e-02
1.00884900e+02 6.41463140e-02
1.00891980e+02 6.37410420e-02
1.00899050e+02 6.33369020e-02
1.00906110e+02 6.29338860e-02
1.00913150e+02 6.25318250e-02
1.00920180e+02 6.21307970e-02
1.00927210e+02 6.17308760e-02
1.00934220e+02 6.13320800e-02
1.00941220e+02 6.09459130e-02
1.00948200e+02 6.05700150e-02
1.00955180e+02 6.02011720e-02
1.00962150e+02 5.98382430e-02
1.00969100e+02 5.94806370e-02
1.00976040e+02 5.91278700e-02
1.00982980e+02 5.87784610e-02
1.00989900e+02 5.84311800e-02
1.00996810e+02 5.80858600e-02
1.01003710e+02 5.77424130e-02
1.01010590e+02 5.74007620e-02
1.01017470e+02 5.70608410e-02
1.01024340e+02 5.67225910e-02
1.01031190e+02 5.63859620e-02
1.01038040e+02 5.60509070e-02
1.01044870e+02 5.57173840e-02
1.01051690e+02 5.53853560e-02
1.01058510e+02 5.50547870e-02
1.01065310e+02 5.47256460e-02
1.01072100e+02 5.43979040e-02
1.01078880e+02 5.40715320e-02
1.01085650e+02 5.37465050e-02
1.01092410e+02 5.34227990e-02
1.01099160e+02 5.31003920e-02
1.01105900e+02 5.27792610e-02
1.01112630e+02 5.24593880e-02
1.01119340e+02 5.21407110e-02
1.01126050e+02 5.18230770e-02
1.01132750e+02 5.15066470e-02
1.01139430e+02 5.11914040e-02
1.01146110e+02 5.08773320e-02
1.01152780e+02 5.05644160e-02
1.01159430e+02 5.02524910e-02
1.01166080e+02 4.99416210e-02
1.01172710e+02 4.96318660e-02
1.01179340e+02 4.93232140e-02
1.01185950e+02 4.90156520e-02
1.01192560e+02 4.87091680e-02
1.01199150e+02 4.84037510e-02
1.01205740e+02 4.80993900e-02
1.01212310e+02 4.77960730e-02
1.01218880e+02 4.74937910e-02
1.01225440e+02 4.71925340e-02
1.01231980e+02 4.68922910e-02
1.01238520e+02 4.65930540e-02
1.01245040e+02 4.62946970e-02
1.01251560e+02 4.59972350e-02
1.01258060e+02 4.57007520e-02
1.01264560e+02 4.54052400e-02
1.01271050e+02 4.51106890e-02
1.01277530e+02 4.48170930e-02
1.01283990e+02 4.45244430e-02
1.01290450e+02 4.42327320e-02
1.01296900e+02 4.39419510e-02
1.01303340e+02 4.36520950e-02
1.01309770e+02 4.33631550e-02
1.01316190e+02 4.30751240e-02
1.01322600e+02 4.27879970e-02
1.01329000e+02 4.25017650e-02
1.01335390e+02 4.22164230e-02
1.01341770e+02 4.19319640e-02
1.01348140e+02 4.16483810e-02
1.01354510e+02 4.13656690e-02
1.01360860e+02 4.10837880e-02
1.01367210e+02 4.08024180e-02
1.01373540e+02 4.05218590e-02
1.01379870e+02 4.02421480e-02
1.01386180e+02 3.99632790e-02
1.01392490e+02 3.96852470e-02
1.01398790e+02 3.94080460e-02
1.01405080e+02 3.91316720e-02
1.01411360e+02 3.88561180e-02
1.01417630e+02 3.85813790e-02
1.01423890e+02 3.83074520e-02
1.01430150e+02 3.80343290e-02
1.01436390e+02 3.77620080e-02
1.01442630e+02 3.74904820e-02
1.01448850e+02 3.72197470e-02
1.01455070e+02 3.69497990e-02
1.01461280e+02 3.66806320e-02
1.01467480e+02 3.64122420e-02
1.01473670e+02 3.61446250e-02
1.01479850e+02 3.58777760e-02
1.01486030e+02 3.56116920e-02
1.01492190e+02 3.53463660e-02
1.01498350e+02 3.50817960e-02
1.01504490e+02 3.48179780e-02
1.01510630e+02 3.45549060e-02
1.01516760e+02 3.42924720e-02
1.01522880e+02 3.40306860e-02
1.01529000e+02 3.37696350e-02
1.01535100e+02 3.35093160e-02
1.01541200e+02 3.32497250e-02
1.01547280e+02 3.29908580e-02
1.01553360e+02 3.27327100e-02
1.01559430e+02 3.24752800e-02
1.01565490e+02 3.22183670e-02
1.01571540e+02 3.19621500e-02
1.01577590e+02 3.17066390e-02
1.01583620e+02 3.14518310e-02
1.01589650e+02 3.12028420e-02
1.01595670e+02 3.09639760e-02
1.01601680e+02 3.07311850e-02
1.01607690e+02 3.05032750e-02
1.01613680e+02 3.02796050e-02
1.01619670e+02 3.00597570e-02
1.01625640e+02 2.98434320e-02
1.01631610e+02 2.96299330e-02
1.01637580e+02 2.94180520e-02
1.01643530e+02 2.92075580e-02
1.01649470e+02 2.89983850e-02
1.01655410e+02 2.87904800e-02
1.01661340e+02 2.85837960e-02
1.01667260e+02 2.83782900e-02
1.01673170e+02 2.81739240e-02
1.01679080e+02 2.79706660e-02
1.01684970e+02 2.77684850e-02
1.01690860e+02 2.75673530e-02
1.01696740e+02 2.73672440e-02
1.01702620e+02 2.71681360e-02
1.01708480e+02 2.69700050e-02
1.01714340e+02 2.67728330e-02
1.01720190e+02 2.65766000e-02
1.01726030e+02 2.63812890e-02
1.01731860e+02 2.61868820e-02
1.01737690e+02 2.59933640e-02
1.01743510e+02 2.58007210e-02
1.01749320e+02 2.56089380e-02
1.01755120e+02 2.54180030e-02
1.01760910e+02 2.52279010e-02
1.01766700e+02 2.50386220e-02
1.01772480e+02 2.48500580e-02
1.01778250e+02 2.46622020e-02
1.01784010e+02 2.44751370e-02
1.01789770e+02 2.42888510e-02
1.01795520e+02 2.41033350e-02
1.01801260e+02 2.39185790e-02
1.01806990e+02 2.37345550e-02
1.01812720e+02 2.35511020e-02
1.01818440e+02 2.33683850e-02
1.01824150e+02 2.31863940e-02
1.01829850e+02 2.30051220e-02
1.01835550e+02 2.28245630e-02
1.01841230e+02 2.26447070e-02
1.01846910e+02 2.24655490e-02
1.01852590e+02 2.22870820e-02
1.01858250e+02 2.21092990e-02
1.01863910e+02 2.19321930e-02
1.01869560e+02 2.17557580e-02
1.01875210e+02 2.15799880e-02
1.01880840e+02 2.14048770e-02
1.01886470e+02 2.12304200e-02
1.01892090e+02 2.10566100e-02
1.01897710e+02 2.08834430e-02
1.01903320e+02 2.07109130e-02
1.01908920e+02 2.05390140e-02
1.01914510e+02 2.03677410e-02
1.01920100e+02 2.01970900e-02
1.01925670e+02 2.00270560e-02
1.01931250e+02 1.98576340e-02
1.01936810e+02 1.96888190e-02
1.01942370e+02 1.95206070e-02
1.01947920e+02 1.93529930e-02
1.01953460e+02 1.91859730e-02
1.01959000e+02 1.90195420e-02
1.01964530e+02 1.88536970e-02
1.01970050e+02 1.86884330e-02
1.01975560e+02 1.85237460e-02
1.01981070e+02 1.83596330e-02
1.01986570e+02 1.81960890e-02
1.01992060e+02 1.80331100e-02
1.01997550e+02 1.78706940e-02
1.02003030e+02 1.77088350e-02
1.02008500e+02 1.75475310e-02
1.02013970e+02 1.73866760e-02
1.02019430e+02 1.72261060e-02
1.02024880e+02 1.70660810e-02
1.02030330e+02 1.69065970e-02
1.02035770e+02 1.67476520e-02
1.02041200e+02 1.65892420e-02
1.02046630e+02 1.64313630e-02
1.02052040e+02 1.62740120e-02
1.02057460e+02 1.61171870e-02
1.02062860e+02 1.59608850e-02
1.02068260e+02 1.58051020e-02
1.02073650e+02 1.56498350e-02
1.02079040e+02 1.54950810e-02
1.02084410e+02 1.53408380e-02
1.02089790e+02 1.51871030e-02
1.02095150e+02 1.50338720e-02
1.02100510e+02 1.48811440e-02
1.02105860e+02 1.47289150e-02
1.02111210e+02 1.45771830e-02
1.02116540e+02 1.44259450e-02
1.02121880e+02 1.42751980e-02
1.02127200e+02 1.41249400e-02
1.02132520e+02 1.39751690e-02
1.02137830e+02 1.38258810e-02
1.02143140e+02 1.36770750e-02
1.02148440e+02 1.35287470e-02
1.02153730e+02 1.33808960e-02
1.02159020e+02 1.32335190e-02
1.02164300e+02 1.30866130e-02
1.02169570e+02 1.29401770e-02
1.02174840e+02 1.27942080e-02
1.02180100e+02 1.26487040e-02
1.02185360e+02 1.25036620e-02
1.02190600e+02 1.23590810e-02
1.02195850e+02 1.22149570e-02
1.02201080e+02 1.20712900e-02
1.02206310e+02 1.19280760e-02
1.02211530e+02 1.17853060e-02
1.02216750e+02 1.16428130e-02
1.02221960e+02 1.15007690e-02
1.02227160e+02 1.13591700e-02
1.02232360e+02 1.12180150e-02
1.02237550e+02 1.10775730e-02
1.02242740e+02 1.09454720e-02
1.02247920e+02 1.08192560e-02
1.02253090e+02 1.06972760e-02
1.02258260e+02 1.05788300e-02
1.02263420e+02 1.04635010e-02
1.02268580e+02 1.03510030e-02
1.02273720e+02 1.02411240e-02
1.02278870e+02 1.01336840e-02
1.02284000e+02 1.00279220e-02
1.02289130e+02 9.92321610e-03
1.02294260e+02 9.81946050e-03
1.02299380e+02 9.71661500e-03
1.02304490e+02 9.61464410e-03
1.02309600e+02 9.51351640e-03
1.02314700e+02 9.41320370e-03
1.02319790e+02 9.31368080e-03
1.02324880e+02 9.21492470e-03
1.02329960e+02 9.11691450e-03
1.02335040e+02 9.01963090e-03
1.02340110e+02 8.92305610e-03
1.02345170e+02 8.82717380e-03
1.02350230e+02 8.73196850e-03
1.02355280e+02 8.63742600e-03
1.02360330e+02 8.54353290e-03
1.02365370e+02 8.45027670e-03
1.02370410e+02 8.35764540e-03
1.02375440e+02 8.26562800e-03
1.02380460e+02 8.17421380e-03
1.02385480e+02 8.08339280e-03
1.02390490e+02 7.99315550e-03
1.02395500e+02 7.90349270e-03
1.02400500e+02 7.81439580e-03
1.02405490e+02 7.72585660e-03
1.02410480e+02 7.63786710e-03
1.02415460e+02 7.55041970e-03
1.02420440e+02 7.46350720e-03
1.02425410e+02 7.37712260e-03
1.02430380e+02 7.29125920e-03
1.02435340e+02 7.20591040e-03
1.02440300e+02 7.12107010e-03
1.02445250e+02 7.03673230e-03
1.02450190e+02 6.95289110e-03
1.02455130e+02 6.86954100e-03
1.02460060e+02 6.78660180e-03
1.02464990e+02 6.70405230e-03
1.02469910e+02 6.62197830e-03
1.02474820e+02 6.54037500e-03
1.02479730e+02 6.45923760e-03
1.02484640e+02 6.37856130e-03
1.02489540e+02 6.29834170e-03
1.02494430e+02 6.21857440e-03
1.02499320e+02 6.13925520e-03
1.02504200e+02 6.06037980e-03
1.02509080e+02 5.98194430e-03
1.02513950e+02 5.90394460e-03
1.02518810e+02 5.82637700e-03
1.02523680e+02 5.74923770e-03
1.02528530e+02 5.67252300e-03
1.02533380e+02 5.59622940e-03
1.02538220e+02 5.52035340e-03
1.02543060e+02 5.44489150e-03
1.02547900e+02 5.36984050e-03
1.02552730e+02 5.29519710e-03
1.02557550e+02 5.22095810e-03
1.02562370e+02 5.14712030e-03
1.02567180e+02 5.07368080e-03
1.02571980e+02 5.00063660e-03
1.02576790e+02 4.92798460e-03
1.02581580e+02 4.85572220e-03
1.02586370e+02 4.78384630e-03
1.02591160e+02 4.71235430e-03
1.02595940e+02 4.64124350e-03
1.02600710e+02 4.57051130e-03
1.02605480e+02 4.50015490e-03
1.02610250e+02 4.43017190e-03
1.02615010e+02 4.36055980e-03
1.02619760e+02 4.29131600e-03
1.02624510e+02 4.22243820e-03
1.02629250e+02 4.15392400e-03
1.02633990e+02 4.08577110e-03
1.02638730e+02 4.01797710e-03
1.02643460e+02 3.95053980e-03
1.02648180e+02 3.88345690e-03
1.02652900e+02 3.81672630e-03
1.02657610e+02 3.75034590e-03
1.02662320e+02 3.68431340e-03
1.02667020e+02 3.61855820e-03
1.02671720e+02 3.55305580e-03
1.02676410e+02 3.48789560e-03
1.02681100e+02 3.42307540e-03
1.02685780e+02 3.35859340e-03
1.02690460e+02 3.29444760e-03
1.02695130e+02 3.23063610e-03
1.02699800e+02 3.16715710e-03
1.02704460e+02 3.10400860e-03
1.02709120e+02 3.04118890e-03
1.02713770e+02 2.97869620e-03
1.02718420e+02 2.91652860e-03
1.02723060e+02 2.85468440e-03
1.02727700e+02 2.79316200e-03
1.02732330e+02 2.73195950e-03
1.02736960e+02 2.67107530e-03
1.02741580e+02 2.61050790e-03
1.02746200e+02 2.55025540e-03
1.02750810e+02 2.49031630e-03
1.02755420e+02 2.43068900e-03
1.02760020e+02 2.37137190e-03
1.02764620e+02 2.31236350e-03
1.02769210e+02 2.25366220e-03
1.02773800e+02 2.19526660e-03
1.02778380e+02 2.13717500e-03
1.02782960e+02 2.07938600e-03
1.02787540e+02 2.02189820e-03
1.02792110e+02 1.96471010e-03
1.02796670e+02 1.90782030e-03
1.02801230e+02 1.85122730e-03
1.02805780e+02 1.79492980e-03
1.02810330e+02 1.73892640e-03
1.02814880e+02 1.68321570e-03
1.02819420e+02 1.62779630e-03
1.02823960e+02 1.57266700e-03
1.02828490e+02 1.51782630e-03
1.02833010e+02 1.46327300e-03
1.02837530e+02 1.40900590e-03
1.02842050e+02 1.35502350e-03
1.02846560e+02 1.30132470e-03
1.02851070e+02 1.24790810e-03
1.02855570e+02 1.19477260e-03
1.02860070e+02 1.14191690e-03
1.02864560e+02 1.08927670e-03
1.02869050e+02 1.03682240e-03
1.02873540e+02 9.84644620e-04
1.02878020e+02 9.32742090e-04
1.02882490e+02 8.81113660e-04
1.02886960e+02 8.29758170e-04
1.02891430e+02 7.81890990e-04
1.02895890e+02 7.40445770e-04
1.02900350e+02 7.02715870e-04
1.02904800e+02 6.67934550e-04
1.02909250e+02 6.35693920e-04
1.02913690e+02 6.05728600e-04
1.02918130e+02 5.77847650e-04
1.02922560e+02 5.51904940e-04
1.02926990e+02 5.27783820e-04
1.02931410e+02 5.05317580e-04
1.02935840e+02 4.83874120e-04
1.02940250e+02 4.63137930e-04
1.02944660e+02 4.43054710e-04
1.02949070e+02 4.23598260e-04
1.02953470e+02 4.04745260e-04
1.02957870e+02 3.86474810e-04
1.02962260e+02 3.68768020e-04
1.02966650e+02 3.51607700e-04
1.02971040e+02 3.34978120e-04
1.02975420e+02 3.18864800e-04
1.02979790e+02 3.03254370e-04
1.02984160e+02 2.88134440e-04
1.02988530e+02 2.73493450e-04
1.02992890e+02 2.59320600e-04
1.02997250e+02 2.45605780e-04
1.03001610e+02 2.32339490e-04
1.03005950e+02 2.19512760e-04
1.03010300e+02 2.07117130e-04
1.03014640e+02 1.95144590e-04
1.03018980e+02 1.83587550e-04
1.03023310e+02 1.72438780e-04
1.03027640e+02 1.61691420e-04
1.03031960e+02 1.51338900e-04
1.03036280e+02 1.41374970e-04
1.03040590e+02 1.31793640e-04
1.03044910e+02 1.22589190e-04
1.03049210e+02 1.13756100e-04
1.03053510e+02 1.05289120e-04
1.03057810e+02 9.71831510e-05
1.03062110e+02 8.94333280e-05
1.03066390e+02 8.20349440e-05
1.03070680e+02 7.49834680e-05
1.03074960e+02 6.82745250e-05
1.03079240e+02 6.19038890e-05
1.03083510e+02 5.58674780e-05
1.03087780e+02 5.01613380e-05
1.03092040e+02 4.47816460e-05
1.03096300e+02 3.97246930e-05
1.03100560e+02 3.49868880e-05
1.03104810e+02 3.05647420e-05
1.03109060e+02 2.64548700e-05
1.03113300e+02 2.26539850e-05
1.03117540e+02 1.91588910e-05
1.03121770e+02 1.59664780e-05
1.03126000e+02 1.30737210e-05
1.03130230e+02 1.04776770e-05
1.03134450e+02 8.17547490e-06


==> figures_tr/Fig1_30_1_reduced.dat <==
9.00000000e+01 1.00000000e+00
9.01703330e+01 1.00000000e+00
9.03342380e+01 1.00000000e+00
9.04921800e+01 1.00000000e+00
9.06445800e+01 1.00000000e+00
9.07918120e+01 1.00000000e+00
9.09342170e+01 1.00000000e+00
9.10721000e+01 1.00000000e+00
9.12057390e+01 1.00000000e+00
9.13353890e+01 1.00000000e+00
9.14612800e+01 1.00000000e+00
9.15836250e+01 1.00000000e+00
9.17026170e+01 1.00000000e+00
9.18184360e+01 1.00000000e+00
9.19312460e+01 1.00000000e+00
9.20412000e+01 1.00000000e+00
9.21484380e+01 1.00000000e+00
9.22530930e+01 1.00000000e+00
9.23552840e+01 1.00000000e+00
9.24551270e+01 1.00000000e+00
9.25527250e+01 1.00000000e+00
9.26481780e+01 1.00000000e+00
9.27415780e+01 1.00000000e+00
9.28330120e+01 1.00000000e+00
9.29225610e+01 1.00000000e+00
9.30103000e+01 1.00000000e+00
9.30963020e+01 1.00000000e+00
9.31806330e+01 1.00000000e+00
9.32633590e+01 1.00000000e+00
9.33445380e+01 1.00000000e+00
9.34242270e+01 1.00000000e+00
9.35024800e+01 1.00000000e+00
9.35793480e+01 1.00000000e+00
9.36548800e+01 1.00000000e+00
9.37291200e+01 1.00000000e+00
9.38021120e+01 1.00000000e+00
9.38738980e+01 1.00000000e+00
9.39445170e+01 1.00000000e+00
9.40140050e+01 1.00000000e+00
9.40824000e+01 1.00000000e+00
9.41497330e+01 1.00000000e+00
9.42160390e+01 9.99314520e-01
9.42813480e+01 9.97876140e-01
9.43456890e+01 9.96437750e-01
9.44090910e+01 9.94999370e-01
9.44715800e+01 9.93560990e-01
9.45331830e+01 9.92122600e-01
9.45939250e+01 9.90684220e-01
9.46538290e+01 9.89245840e-01
9.47129170e+01 9.87807460e-01
9.47712130e+01 9.86369070e-01
9.48287360e+01 9.84930690e-01
9.48855070e+01 9.83492310e-01
9.49415460e+01 9.82053920e-01
9.49968710e+01 9.80615540e-01
9.50515000e+01 9.79177160e-01
9.51054500e+01 9.77738780e-01
9.51587380e+01 9.76300390e-01
9.52113810e+01 9.74862010e-01
9.52633930e+01 9.73423630e-01
9.53147890e+01 9.71985250e-01
9.53655840e+01 9.70546860e-01
9.54157920e+01 9.69108480e-01
9.54654270e+01 9.67670100e-01
9.55145000e+01 9.66231710e-01
9.55630250e+01 9.64793330e-01
9.56110140e+01 9.63354950e-01
9.56584780e+01 9.61916570e-01
9.57054290e+01 9.60478180e-01
9.57518780e+01 9.59039800e-01
9.57978360e+01 9.57601420e-01
9.58433120e+01 9.56163040e-01
9.58883170e+01 9.54724650e-01
9.59328610e+01 9.53286270e-01
9.59769520e+01 9.51847890e-01
9.60206000e+01 9.50409500e-01
9.60638140e+01 9.48971120e-01
9.61066020e+01 9.47532740e-01
9.61489720e+01 9.46094360e-01
9.61909330e+01 9.44655970e-01
9.62324930e+01 9.43217590e-01
9.62736590e+01 9.41779210e-01
9.63144380e+01 9.40340830e-01
9.63548370e+01 9.38902440e-01
9.63948650e+01 9.37464060e-01
9.64345270e+01 9.36025680e-01
9.64738300e+01 9.34587290e-01
9.65127800e+01 9.33148910e-01
9.65513840e+01 9.31710530e-01
9.65896480e+01 9.30272150e-01
9.66275780e+01 9.28833760e-01
9.66651800e+01 9.27395380e-01
9.67024590e+01 9.25957000e-01
9.67394200e+01 9.24518610e-01
9.67760700e+01 9.23080230e-01
9.68124120e+01 9.21641850e-01
9.68484540e+01 9.20203470e-01
9.68841980e+01 9.18765080e-01
9.69196510e+01 9.17326700e-01
9.69548170e+01 9.15888320e-01
9.69897000e+01 9.14449940e-01
9.70243050e+01 9.13011550e-01
9.70586370e+01 9.11573170e-01
9.70927000e+01 9.10134790e-01
9.71264970e+01 9.08696400e-01
9.71600330e+01 9.07258020e-01
9.71933130e+01 9.05819640e-01
9.72263390e+01 9.04381260e-01
9.72591160e+01 9.02942870e-01
9.72916480e+01 9.01504490e-01
9.73239380e+01 9.00066110e-01
9.73559890e+01 8.98627730e-01
9.73878060e+01 8.97189340e-01
9.74193910e+01 8.95750960e-01
9.74507480e+01 8.94312580e-01
9.74818800e+01 8.92874190e-01
9.75127910e+01 8.91435810e-01
9.75434830e+01 8.89997430e-01
9.75739600e+01 8.88559050e-01
9.76042250e+01 8.87120660e-01
9.76342800e+01 8.85682280e-01
9.76641280e+01 8.84243900e-01
9.76937730e+01 8.82805520e-01
9.77232170e+01 8.81367130e-01
9.77524630e+01 8.79928750e-01
9.77815130e+01 8.78490370e-01
9.78103690e+01 8.77051980e-01
9.78390360e+01 8.75613600e-01
9.78675140e+01 8.74175220e-01
9.78958070e+01 8.72736840e-01
9.79239170e+01 8.71298450e-01
9.79518460e+01 8.69860070e-01
9.79795960e+01 8.68421690e-01
9.80071710e+01 8.66983300e-01
9.80345710e+01 8.65544920e-01
9.80618000e+01 8.64106540e-01
9.80888590e+01 8.62668160e-01
9.81157500e+01 8.61229770e-01
9.81424760e+01 8.59791390e-01
9.81690380e+01 8.58353010e-01
9.81954390e+01 8.56914630e-01
9.82216810e+01 8.55476240e-01
9.82477650e+01 8.54037860e-01
9.82736930e+01 8.52599480e-01
9.82994670e+01 8.51161090e-01
9.83250890e+01 8.49722710e-01
9.83505610e+01 8.48284330e-01
9.83758840e+01 8.46845950e-01
9.84010610e+01 8.45407560e-01
9.84260920e+01 8.43969180e-01
9.84509800e+01 8.42530800e-01
9.84757270e+01 8.41092420e-01
9.85003330e+01 8.39654030e-01
9.85248000e+01 8.38215650e-01
9.85491300e+01 8.36777270e-01
9.85733250e+01 8.35338880e-01
9.85973860e+01 8.33900500e-01
9.86213140e+01 8.32462120e-01
9.86451110e+01 8.31023740e-01
9.86687780e+01 8.29585350e-01
9.86923170e+01 8.28146970e-01
9.87157290e+01 8.26708590e-01
9.87390160e+01 8.25270210e-01
9.87621780e+01 8.23831820e-01
9.87852180e+01 8.22393440e-01
9.88081360e+01 8.20955060e-01
9.88309340e+01 8.19516670e-01
9.88536120e+01 8.18078290e-01
9.88761730e+01 8.16639910e-01
9.88986170e+01 8.15201530e-01
9.89209460e+01 8.13763140e-01
9.89431610e+01 8.12324760e-01
9.89652620e+01 8.10886380e-01
9.89872520e+01 8.09447990e-01
9.90091310e+01 8.08009610e-01
9.90309000e+01 8.06571230e-01
9.90525600e+01 8.05132850e-01
9.90741140e+01 8.03694460e-01
9.90955600e+01 8.02256080e-01
9.91169020e+01 8.00817700e-01
9.91381390e+01 7.99379320e-01
9.91592720e+01 7.97940930e-01
9.91803030e+01 7.96502550e-01
9.92012330e+01 7.95064170e-01
9.92220630e+01 7.93625780e-01
9.92427930e+01 7.92187400e-01
9.92634240e+01 7.90749020e-01
9.92839590e+01 7.89310640e-01
9.93043960e+01 7.87872250e-01
9.93247380e+01 7.86433870e-01
9.93449850e+01 7.84995490e-01
9.93651370e+01 7.83557110e-01
9.93851970e+01 7.82118720e-01
9.94051650e+01 7.80680340e-01
9.94250410e+01 7.79241960e-01
9.94448270e+01 7.77803570e-01
9.94645230e+01 7.76365190e-01
9.94841300e+01 7.74926810e-01
9.95036490e+01 7.73488430e-01
9.95230800e+01 7.72050040e-01
9.95424250e+01 7.70611660e-01
9.95616840e+01 7.69173280e-01
9.95808580e+01 7.67734890e-01
9.95999480e+01 7.66296510e-01
9.96189550e+01 7.64858130e-01
9.96378780e+01 7.63419750e-01
9.96567200e+01 7.61981360e-01
9.96754800e+01 7.60542980e-01
9.96941590e+01 7.59104600e-01
9.97127580e+01 7.57666220e-01
9.97312790e+01 7.56227830e-01
9.97497200e+01 7.54789450e-01
9.97680830e+01 7.53351070e-01
9.97863690e+01 7.51912680e-01
9.98045790e+01 7.50474300e-01
9.98227120e+01 7.49035920e-01
9.98407700e+01 7.47597540e-01
9.98587540e+01 7.46159150e-01
9.98766630e+01 7.44720770e-01
9.98944980e+01 7.43282390e-01
9.99122610e+01 7.41844010e-01
9.99299510e+01 7.40405620e-01
9.99475690e+01 7.38967240e-01
9.99651170e+01 7.37543290e-01
9.99825930e+01 7.36170750e-01
1.00000000e+02 7.34826960e-01
1.00017340e+02 7.33504720e-01
1.00034610e+02 7.32200460e-01
1.00051810e+02 7.30911930e-01
1.00068940e+02 7.29637520e-01
1.00086000e+02 7.28376020e-01
1.00103000e+02 7.27126460e-01
1.00119930e+02 7.25888060e-01
1.00136800e+02 7.24660150e-01
1.00153600e+02 7.23442170e-01
1.00170330e+02 7.22233620e-01
1.00187000e+02 7.21034060e-01
1.00203610e+02 7.19843130e-01
1.00220160e+02 7.18660460e-01
1.00236640e+02 7.17485740e-01
1.00253060e+02 7.16318700e-01
1.00269420e+02 7.15159070e-01
1.00285710e+02 7.14006610e-01
1.00301950e+02 7.12861100e-01
1.00318120e+02 7.11722330e-01
1.00334240e+02 7.10590120e-01
1.00350290e+02 7.09464280e-01
1.00366290e+02 7.08344650e-01
1.00382230e+02 7.07231060e-01
1.00398110e+02 7.06123380e-01
1.00413930e+02 7.05021450e-01
1.00429690e+02 7.03925160e-01
1.00445400e+02 7.02834360e-01
1.00461050e+02 7.01748950e-01
1.00476640e+02 7.00668800e-01
1.00492180e+02 6.99593810e-01
1.00507660e+02 6.98523870e-01
1.00523090e+02 6.97458900e-01
1.00538460e+02 6.96398780e-01
1.00553780e+02 6.95343430e-01
1.00569050e+02 6.94292760e-01
1.00584260e+02 6.93246690e-01
1.00599420e+02 6.92205140e-01
1.00614520e+02 6.91168030e-01
1.00629580e+02 6.90135290e-01
1.00644580e+02 6.89106830e-01
1.00659530e+02 6.88082600e-01
1.00674430e+02 6.87062530e-01
1.00689280e+02 6.86046540e-01
1.00704070e+02 6.85034580e-01
1.00718820e+02 6.84026590e-01
1.00733520e+02 6.83022500e-01
1.00748160e+02 6.82022270e-01
1.00762760e+02 6.81025830e-01
1.00777310e+02 6.80033130e-01
1.00791810e+02 6.79044110e-01
1.00806260e+02 6.78058740e-01
1.00820670e+02 6.77076950e-01
1.00835030e+02 6.76098700e-01
1.00849340e+02 6.75123940e-01
1.00863600e+02 6.74152630e-01
1.00877810e+02 6.73184730e-01
1.00891980e+02 6.72220180e-01
1.00906110e+02 6.71258950e-01
1.00920180e+02 6.70301000e-01
1.00934220e+02 6.69346280e-01
1.00948200e+02 6.68394760e-01
1.00962150e+02 6.67446390e-01
1.00976040e+02 6.66501150e-01
1.00989900e+02 6.65559000e-01
1.01003710e+02 6.64619890e-01
1.01017470e+02 6.63683800e-01
1.01031190e+02 6.62750680e-01
1.01044870e+02 6.61820520e-01
1.01058510e+02 6.60893270e-01
1.01072100e+02 6.59968900e-01
1.01085650e+02 6.59047380e-01
1.01099160e+02 6.58128690e-01
1.01112630e+02 6.57212780e-01
1.01126050e+02 6.56299640e-01
1.01139430e+02 6.55389230e-01
1.01152780e+02 6.54481520e-01
1.01166080e+02 6.53576490e-01
1.01179340e+02 6.52674110e-01
1.01192560e+02 6.51774360e-01
1.01205740e+02 6.50877200e-01
1.01218880e+02 6.49982610e-01
1.01231980e+02 6.49090580e-01
1.01245040e+02 6.48201060e-01
1.01258060e+02 6.47314040e-01
1.01271050e+02 6.46429490e-01
1.01283990e+02 6.45547400e-01
1.01296900e+02 6.44667740e-01
1.01309770e+02 6.43790480e-01
1.01322600e+02 6.42915600e-01
1.01335390e+02 6.42043080e-01
1.01348140e+02 6.41172910e-01
1.01360860e+02 6.40305050e-01
1.01373540e+02 6.39439500e-01
1.01386180e+02 6.38576220e-01
1.01398790e+02 6.37715200e-01
1.01411360e+02 6.36856420e-01
1.01423890e+02 6.35999860e-01
1.01436390e+02 6.35145500e-01
1.01448850e+02 6.34293320e-01
1.01461280e+02 6.33443300e-01
1.01473670e+02 6.32595430e-01
1.01486030e+02 6.31749680e-01
1.01498350e+02 6.30906050e-01
1.01510630e+02 6.30064510e-01
1.01522880e+02 6.29225040e-01
1.01535100e+02 6.28387630e-01
1.01547280e+02 6.27552260e-01
1.01559430e+02 6.26718920e-01
1.01571540e+02 6.25887590e-01
1.01583620e+02 6.25058250e-01
1.01595670e+02 6.24230890e-01
1.01607690e+02 6.23405490e-01
1.01619670e+02 6.22582040e-01
1.01631610e+02 6.21760520e-01
1.01643530e+02 6.20940920e-01
1.01655410e+02 6.20123220e-01
1.01667260e+02 6.19307420e-01
1.01679080e+02 6.18493480e-01
1.01690860e+02 6.17681410e-01
1.01702620e+02 6.16871180e-01
1.01714340e+02 6.16062790e-01
1.01726030e+02 6.15256210e-01
1.01737690e+02 6.14451450e-01
1.01749320e+02 6.13648470e-01
1.01760910e+02 6.12847280e-01
1.01772480e+02 6.12047850e-01
1.01784010e+02 6.11250180e-01
1.01795520e+02 6.10454250e-01
1.01806990e+02 6.09660060e-01
1.01818440e+02 6.08867580e-01
1.01829850e+02 6.08076810e-01
1.01841230e+02 6.07287730e-01
1.01852590e+02 6.06500340e-01
1.01863910e+02 6.05714620e-01
1.01875210e+02 6.04930550e-01
1.01886470e+02 6.04148140e-01
1.01897710e+02 6.03367370e-01
1.01908920e+02 6.02588220e-01
1.01920100e+02 6.01810690e-01
1.01931250e+02 6.01034760e-01
1.01942370e+02 6.00260430e-01
1.01953460e+02 5.99487680e-01
1.01964530e+02 5.98716510e-01
1.01975560e+02 5.97946900e-01
1.01986570e+02 5.97178850e-01
1.01997550e+02 5.96412340e-01
1.02008500e+02 5.95647360e-01
1.02019430e+02 5.94883910e-01
1.02030330e+02 5.94121970e-01
1.02041200e+02 5.93361540e-01
1.02052040e+02 5.92602600e-01
1.02062860e+02 5.91845150e-01
1.02073650e+02 5.91089170e-01
1.02084410e+02 5.90334670e-01
1.02095150e+02 5.89581620e-01
1.02105860e+02 5.88830020e-01
1.02116540e+02 5.88079870e-01
1.02127200e+02 5.87331140e-01
1.02137830e+02 5.86583840e-01
1.02148440e+02 5.85837960e-01
1.02159020e+02 5.85093480e-01
1.02169570e+02 5.84350400e-01
1.02180100e+02 5.83608710e-01
1.02190600e+02 5.82868410e-01
1.02201080e+02 5.82129470e-01
1.02211530e+02 5.81391910e-01
1.02221960e+02 5.80655700e-01
1.02232360e+02 5.79920840e-01
1.02242740e+02 5.79187320e-01
1.02253090e+02 5.78455140e-01
1.02263420e+02 5.77724280e-01
1.02273720e+02 5.76994740e-01
1.02284000e+02 5.76266520e-01
1.02294260e+02 5.75539600e-01
1.02304490e+02 5.74813970e-01
1.02314700e+02 5.74089640e-01
1.02324880e+02 5.73366590e-01
1.02335040e+02 5.72644810e-01
1.02345170e+02 5.71924310e-01
1.02355280e+02 5.71205060e-01
1.02365370e+02 5.70487070e-01
1.02375440e+02 5.69770330e-01
1.02385480e+02 5.69054830e-01
1.02395500e+02 5.68340560e-01
1.02405490e+02 5.67627520e-01
1.02415460e+02 5.66915700e-01
1.02425410e+02 5.66205100e-01
1.02435340e+02 5.65495700e-01
1.02445250e+02 5.64787510e-01
1.02455130e+02 5.64080510e-01
1.02464990e+02 5.63374700e-01
1.02474820e+02 5.62670070e-01
1.02484640e+02 5.61966620e-01
1.02494430e+02 5.61264340e-01
1.02504200e+02 5.60563220e-01
1.02513950e+02 5.59863260e-01
1.02523680e+02 5.59164460e-01
1.02533380e+02 5.58466800e-01
1.02543060e+02 5.57770280e-01
1.02552730e+02 5.57074890e-01
1.02562370e+02 5.56380640e-01
1.02571980e+02 5.55687510e-01
1.02581580e+02 5.54995500e-01
1.02591160e+02 5.54304590e-01
1.02600710e+02 5.53614800e-01
1.02610250e+02 5.52926110e-01
1.02619760e+02 5.52238510e-01
1.02629250e+02 5.51552000e-01
1.02638730e+02 5.50866580e-01
1.02648180e+02 5.50182230e-01
1.02657610e+02 5.49498960e-01
1.02667020e+02 5.48816760e-01
1.02676410e+02 5.48135630e-01
1.02685780e+02 5.47455550e-01
1.02695130e+02 5.46776530e-01
1.02704460e+02 5.46098550e-01
1.02713770e+02 5.45421620e-01
1.02723060e+02 5.44745720e-01
1.02732330e+02 5.44070860e-01
1.02741580e+02 5.43397030e-01
1.02750810e+02 5.42724230e-01
1.02760020e+02 5.42052440e-01
1.02769210e+02 5.41381660e-01
1.02778380e+02 5.40711900e-01
1.02787540e+02 5.40043140e-01
1.02796670e+02 5.39375380e-01
1.02805780e+02 5.38708620e-01
1.02814880e+02 5.38042840e-01
1.02823960e+02 5.37378060e-01
1.02833010e+02 5.36714250e-01
1.02842050e+02 5.36051430e-01
1.02851070e+02 5.35389570e-01
1.02860070e+02 5.34728690e-01
1.02869050e+02 5.34068770e-01
1.02878020e+02 5.33409800e-01
1.02886960e+02 5.32751800e-01
1.02895890e+02 5.32094740e-01
1.02904800e+02 5.31438640e-01
1.02913690e+02 5.30783470e-01
1.02922560e+02 5.30129250e-01
1.02931410e+02 5.29475960e-01
1.02940250e+02 5.28823590e-01
1.02949070e+02 5.28172160e-01
1.02957870e+02 5.27521650e-01
1.02966650e+02 5.26872050e-01
1.02975420e+02 5.26223370e-01
1.02984160e+02 5.25575610e-01
1.02992890e+02 5.24928740e-01
1.03001610e+02 5.24282780e-01
1.03010300e+02 5.23637720e-01
1.03018980e+02 5.22993550e-01
1.03027640e+02 5.22350280e-01
1.03036280e+02 5.21707890e-01
1.03044910e+02 5.21066380e-01
1.03053510e+02 5.20425760e-01
1.03062110e+02 5.19786010e-01
1.03070680e+02 5.19147130e-01
1.03079240e+02 5.18509120e-01
1.03087780e+02 5.17871970e-01
1.03096300e+02 5.17235690e-01
1.03104810e+02 5.16600270e-01
1.03113300e+02 5.15965690e-01
1.03121770e+02 5.15331970e-01
1.03130230e+02 5.14699100e-01
1.03138670e+02 5.14067070e-01
1.03147100e+02 5.13435880e-01
1.03155510e+02 5.12805530e-01
1.03163900e+02 5.12176010e-01
1.03172270e+02 5.11547320e-01
1.03180630e+02 5.10919460e-01
1.03188980e+02 5.10292420e-01
1.03197300e+02 5.09666210e-01
1.03205620e+02 5.09040800e-01
1.03213910e+02 5.08416220e-01
1.03222190e+02 5.07792440e-01
1.03230460e+02 5.07169470e-01
1.03238710e+02 5.06547300e-01
1.03246940e+02 5.05925940e-01
1.03255160e+02 5.05305370e-01
1.03263360e+02 5.04685590e-01
1.03271550e+02 5.04066610e-01
1.03279720e+02 5.03448420e-01
1.03287870e+02 5.02831010e-01
1.03296010e+02 5.02214380e-01
1.03304140e+02 5.01598530e-01
1.03312250e+02 5.00983460e-01
1.03320340e+02 5.00369160e-01
1.03328420e+02 4.99755630e-01
1.03336490e+02 4.99142870e-01
1.03344540e+02 4.98530870e-01
1.03352570e+02 4.97919630e-01
1.03360590e+02 4.97309150e-01
1.03368600e+02 4.96699430e-01
1.03376590e+02 4.96090460e-01
1.03384560e+02 4.95482240e-01
1.03392530e+02 4.94874760e-01
1.03400470e+02 4.94268030e-01
1.03408410e+02 4.93662040e-01
1.03416320e+02 4.93056790e-01
1.03424230e+02 4.92452280e-01
1.03432120e+02 4.91848500e-01
1.03439990e+02 4.91245450e-01
1.03447850e+02 4.90643130e-01
1.03455700e+02 4.90041530e-01
1.03463530e+02 4.89440650e-01
1.03471350e+02 4.88840500e-01
1.03479150e+02 4.88241060e-01
1.03486940e+02 4.87642330e-01
1.03494720e+02 4.87044320e-01
1.03502480e+02 4.86447020e-01
1.03510230e+02 4.85850420e-01
1.03517960e+02 4.85254530e-01
1.03525680e+02 4.84659340e-01
1.03533390e+02 4.84064850e-01
1.03541080e+02 4.83471050e-01
1.03548760e+02 4.82877950e-01
1.03556430e+02 4.82285540e-01
1.03564080e+02 4.81693820e-01
1.03571720e+02 4.81102790e-01
1.03579350e+02 4.80512440e-01
1.03586960e+02 4.79922770e-01
1.03594560e+02 4.79333780e-01
1.03602150e+02 4.78745470e-01
1.03609720e+02 4.78157830e-01
1.03617280e+02 4.77570870e-01
1.03624820e+02 4.76984570e-01
1.03632360e+02 4.76398950e-01
1.03639880e+02 4.75813990e-01
1.03647390e+02 4.75229690e-01
1.03654880e+02 4.74646050e-01
1.03662360e+02 4.74063070e-01
1.03669830e+02 4.73480750e-01
1.03677290e+02 4.72899080e-01
1.03684730e+02 4.72318060e-01
1.03692160e+02 4.71737700e-01
1.03699580e+02 4.71157980e-01
1.03706980e+02 4.70578900e-01
1.03714370e+02 4.70000470e-01
1.03721750e+02 4.69422680e-01
1.03729120e+02 4.68845520e-01
1.03736470e+02 4.68269010e-01
1.03743820e+02 4.67693130e-01
1.03751150e+02 4.67117880e-01
1.03758460e+02 4.66543260e-01
1.03765770e+02 4.65969260e-01
1.03773060e+02 4.65395900e-01
1.03780340e+02 4.64823150e-01
1.03787610e+02 4.64251030e-01
1.03794870e+02 4.63679530e-01
1.03802110e+02 4.63108650e-01
1.03809340e+02 4.62538380e-01
1.03816560e+02 4.61968730e-01
1.03823770e+02 4.61399680e-01
1.03830970e+02 4.60831250e-01
1.03838150e+02 4.60263420e-01
1.03845330e+02 4.59696200e-01
1.03852490e+02 4.59129590e-01
1.03859640e+02 4.58563570e-01
1.03866770e+02 4.57998160e-01
1.03873900e+02 4.57433340e-01
1.03881010e+02 4.56869120e-01
1.03888110e+02 4.56305490e-01
1.03895200e+02 4.55742460e-01
1.03902280e+02 4.55180010e-01
1.03909350e+02 4.54618150e-01
1.03916410e+02 4.54056880e-01
1.03923450e+02 4.53496200e-01
1.03930480e+02 4.52936090e-01
1.03937510e+02 4.52376570e-01
1.03944520e+02 4.51817630e-01
1.03951520e+02 4.51259260e-01
1.03958500e+02 4.50701470e-01
1.03965480e+02 4.50144250e-01
1.03972450e+02 4.49587610e-01
1.03979400e+02 4.49031530e-01
1.03986340e+02 4.48476030e-01
1.03993280e+02 4.47921090e-01
1.04000200e+02 4.47366710e-01
1.04007110e+02 4.46812900e-01
1.04014010e+02 4.46259650e-01
1.04020890e+02 4.45706950e-01
1.04027770e+02 4.45154820e-01
1.04034640e+02 4.44603240e-01
1.04041490e+02 4.44052220e-01
1.04048340e+02 4.43501750e-01
1.04055170e+02 4.42951830e-01
1.04061990e+02 4.42402460e-01
1.04068810e+02 4.41853630e-01
1.04075610e+02 4.41305360e-01
1.04082400e+02 4.40757630e-01
1.04089180e+02 4.40210440e-01
1.04095950e+02 4.39663790e-01
1.04102710e+02 4.39117680e-01
1.04109460e+02 4.38572110e-01
1.04116200e+02 4.38027070e-01
1.04122930e+02 4.37482570e-01
1.04129640e+02 4.36938610e-01
1.04136350e+02 4.36395170e-01
1.04143050e+02 4.35852260e-01
1.04149730e+02 4.35309890e-01
1.04156410e+02 4.34768040e-01
1.04163080e+02 4.34226710e-01
1.04169730e+02 4.33685910e-01
1.04176380e+02 4.33145630e-01
1.04183010e+02 4.32605870e-01
1.04189640e+02 4.32066630e-01
1.04196250e+02 4.31527910e-01
1.04202860e+02 4.30989700e-01
1.04209450e+02 4.30452010e-01
1.04216040e+02 4.29914830e-01
1.04222610e+02 4.29378170e-01
1.04229180e+02 4.28842010e-01
1.04235740e+02 4.28306360e-01
1.04242280e+02 4.27771220e-01
1.04248820e+02 4.27236590e-01
1.04255340e+02 4.26702460e-01
1.04261860e+02 4.26168830e-01
1.04268360e+02 4.25635700e-01
1.04274860e+02 4.25103080e-01
1.04281350e+02 4.24570950e-01
1.04287830e+02 4.24039320e-01
1.04294290e+02 4.23508180e-01
1.04300750e+02 4.22977540e-01
1.04307200e+02 4.22447390e-01
1.04313640e+02 4.21917740e-01
1.04320070e+02 4.21388570e-01
1.04326490e+02 4.20859900e-01
1.04332900e+02 4.20331710e-01
1.04339300e+02 4.19804000e-01
1.04345690e+02 4.19276780e-01
1.04352070e+02 4.18750050e-01
1.04358440e+02 4.18223800e-01
1.04364810e+02 4.17698020e-01
1.04371160e+02 4.17172730e-01
1.04377510e+02 4.16647910e-01
1.04383840e+02 4.16123580e-01
1.04390170e+02 4.15599710e-01
1.04396480e+02 4.15076320e-01
1.04402790e+02 4.14553410e-01
1.04409090e+02 4.14030960e-01
1.04415380e+02 4.13508990e-01
1.04421660e+02 4.12987480e-01
1.04427930e+02 4.12466450e-01
1.04434190e+02 4.11945870e-01
1.04440450e+02 4.11425770e-01
1.04446690e+02 4.10906130e-01
1.04452930e+02 4.10386950e-01
1.04459150e+02 4.09868230e-01
1.04465370e+02 4.09349970e-01
1.04471580e+02 4.08832170e-01
1.04477780e+02 4.08314830e-01
1.04483970e+02 4.07797940e-01
1.04490150e+02 4.07281510e-01
1.04496330e+02 4.06765540e-01
1.04502490e+02 4.06250020e-01
1.04508650e+02 4.05734940e-01
1.04514790e+02 4.05220320e-01
1.04520930e+02 4.04706150e-01
1.04527060e+02 4.04192430e-01
1.04533180e+02 4.03679150e-01
1.04539300e+02 4.03166320e-01
1.04545400e+02 4.02653930e-01
1.04551500e+02 4.02141990e-01
1.04557580e+02 4.01630490e-01
1.04563660e+02 4.01119430e-01
1.04569730e+02 4.00608810e-01
1.04575790e+02 4.00098630e-01
1.04581840e+02 3.99588880e-01
1.04587890e+02 3.99079580e-01
1.04593920e+02 3.98570700e-01
1.04599950e+02 3.98062270e-01
1.04605970e+02 3.97554260e-01
1.04611980e+02 3.97046690e-01
1.04617990e+02 3.96539550e-01
1.04623980e+02 3.96032830e-01
1.04629970e+02 3.95526550e-01
1.04635940e+02 3.95020700e-01
1.04641910e+02 3.94515270e-01
1.04647880e+02 3.94010260e-01
1.04653830e+02 3.93505680e-01
1.04659770e+02 3.93001520e-01
1.04665710e+02 3.92497790e-01
1.04671640e+02 3.91994480e-01
1.04677560e+02 3.91491580e-01
1.04683470e+02 3.90989110e-01
1.04689380e+02 3.90487050e-01
1.04695270e+02 3.89985410e-01
1.04701160e+02 3.89484190e-01
1.04707040e+02 3.88983380e-01
1.04712920e+02 3.88482980e-01
1.04718780e+02 3.87983000e-01
1.04724640e+02 3.87483430e-01
1.04730490e+02 3.86984270e-01
1.04736330e+02 3.86485520e-01
1.04742160e+02 3.85987180e-01
1.04747990e+02 3.85489240e-01
1.04753810e+02 3.84991710e-01
1.04759620e+02 3.84494590e-01
1.04765420e+02 3.83997870e-01
1.04771210e+02 3.83501560e-01
1.04777000e+02 3.83005650e-01
1.04782780e+02 3.82510140e-01
1.04788550e+02 3.82015030e-01
1.04794310e+02 3.81520320e-01
1.04800070e+02 3.81026000e-01
1.04805820e+02 3.80532090e-01
1.04811560e+02 3.80038570e-01
1.04817290e+02 3.79545450e-01
1.04823020e+02 3.79052730e-01
1.04828740e+02 3.78560390e-01
1.04834450e+02 3.78068450e-01
1.04840150e+02 3.77576910e-01
1.04845850e+02 3.77085750e-01
1.04851530e+02 3.76594980e-01
1.04857210e+02 3.76104610e-01
1.04862890e+02 3.75614620e-01
1.04868550e+02 3.75125010e-01
1.04874210e+02 3.74635800e-01
1.04879860e+02 3.74146970e-01
1.04885510e+02 3.73658520e-01
1.04891140e+02 3.73170460e-01
1.04896770e+02 3.72682780e-01
1.04902390e+02 3.72195480e-01
1.04908010e+02 3.71708570e-01
1.04913620e+02 3.71222030e-01
1.04919220e+02 3.70735870e-01
1.04924810e+02 3.70250090e-01
1.04930400e+02 3.69764690e-01
1.04935970e+02 3.69279670e-01
1.04941550e+02 3.68795020e-01
1.04947110e+02 3.68310740e-01
1.04952670e+02 3.67826840e-01
1.04958220e+02 3.67343310e-01
1.04963760e+02 3.66860150e-01
1.04969300e+02 3.66377370e-01
1.04974830e+02 3.65894950e-01
1.04980350e+02 3.65412910e-01
1.04985860e+02 3.64931230e-01
1.04991370e+02 3.64449920e-01
1.04996870e+02 3.63968980e-01
1.05002360e+02 3.63488400e-01
1.05007850e+02 3.63008190e-01
1.05013330e+02 3.62528340e-01
1.05018800e+02 3.62048860e-01
1.05024270e+02 3.61569740e-01
1.05029730e+02 3.61090980e-01
1.05035180e+02 3.60612580e-01
1.05040630e+02 3.60134540e-01
1.05046070e+02 3.59656870e-01
1.05051500e+02 3.59179550e-01
1.05056930e+02 3.58702590e-01
1.05062340e+02 3.58225980e-01
1.05067760e+02 3.57749730e-01
1.05073160e+02 3.57273840e-01
1.05078560e+02 3.56798300e-01
1.05083950e+02 3.56323120e-01
1.05089340e+02 3.55848280e-01
1.05094710e+02 3.55373810e-01
1.05100090e+02 3.54899680e-01
1.05105450e+02 3.54425900e-01
1.05110810e+02 3.53952470e-01
1.05116160e+02 3.53479390e-01
1.05121510e+02 3.53006660e-01
1.05126840e+02 3.52534280e-01
1.05132180e+02 3.52062240e-01
1.05137500e+02 3.51590550e-01
1.05142820e+02 3.51119210e-01
1.05148130e+02 3.50648210e-01
1.05153440e+02 3.50177550e-01
1.05158740e+02 3.49707240e-01
1.05164030e+02 3.49237270e-01
1.05169320e+02 3.48767640e-01
1.05174600e+02 3.48298350e-01
1.05179870e+02 3.47829400e-01
1.05185140e+02 3.47360790e-01
1.05190400e+02 3.46892520e-01
1.05195660e+02 3.46424580e-01
1.05200900e+02 3.45956990e-01
1.05206150e+02 3.45489720e-01
1.05211380e+02 3.45022800e-01
1.05216610e+02 3.44556210e-01
1.05221830e+02 3.44089950e-01
1.05227050e+02 3.43624030e-01
1.05232260e+02 3.43158440e-01
1.05237460e+02 3.42693180e-01
1.05242660e+02 3.42228250e-01
1.05247850e+02 3.41763660e-01
1.05253040e+02 3.41299390e-01
1.05258220e+02 3.40835450e-01
1.05263390e+02 3.40371840e-01
1.05268560e+02 3.39908560e-01
1.05273720e+02 3.39445600e-01
1.05278880e+02 3.38982970e-01
1.05284020e+02 3.38520670e-01
1.05289170e+02 3.38058690e-01
1.05294300e+02 3.37597040e-01
1.05299430e+02 3.37135710e-01
1.05304560e+02 3.36674700e-01
1.05309680e+02 3.36214010e-01
1.05314790e+02 3.35753650e-01
1.05319900e+02 3.35293610e-01
1.05325000e+02 3.34833880e-01
1.05330090e+02 3.34374480e-01
1.05335180e+02 3.33915390e-01
1.05340260e+02 3.33456630e-01
1.05345340e+02 3.32998180e-01
1.05350410e+02 3.32540040e-01
1.05355470e+02 3.32082230e-01
1.05360530e+02 3.31624730e-01
1.05365580e+02 3.31167540e-01
1.05370630e+02 3.30710670e-01
1.05375670e+02 3.30254110e-01
1.05380710e+02 3.29797860e-01
1.05385740e+02 3.29341930e-01
1.05390760e+02 3.28886310e-01
1.05395780e+02 3.28431000e-01
1.05400790e+02 3.27976000e-01
1.05405800e+02 3.27521300e-01
1.05410800e+02 3.27066920e-01
1.05415790e+02 3.26612850e-01
1.05420780e+02 3.26159080e-01
1.05425760e+02 3.25705620e-01
1.05430740e+02 3.25252470e-01
1.05435710e+02 3.24799620e-01
1.05440680e+02 3.24347080e-01
1.05445640e+02 3.23894850e-01
1.05450600e+02 3.23442910e-01
1.05455550e+02 3.22991290e-01
1.05460490e+02 3.22539960e-01
1.05465430e+02 3.22088930e-01
1.05470360e+02 3.21638210e-01
1.05475290e+02 3.21187790e-01
1.05480210e+02 3.20737670e-01
1.05485120e+02 3.20287850e-01
1.05490030e+02 3.19838320e-01
1.05494940e+02 3.19389100e-01
1.05499840e+02 3.18940170e-01
1.05504730e+02 3.18491550e-01
1.05509620e+02 3.18043210e-01
1.05514500e+02 3.17595180e-01
1.05519380e+02 3.17147440e-01
1.05524250e+02 3.16699990e-01
1.05529110e+02 3.16252840e-01
1.05533980e+02 3.15805980e-01
1.05538830e+02 3.15359420e-01
1.05543680e+02 3.14913150e-01
1.05548520e+02 3.14467170e-01
1.05553360e+02 3.14021480e-01
1.05558200e+02 3.13576090e-01
1.05563030e+02 3.13130980e-01
1.05567850e+02 3.12686160e-01
1.05572670e+02 3.12241640e-01
1.05577480e+02 3.11797400e-01
1.05582280e+02 3.11353450e-01
1.05587090e+02 3.10909780e-01
1.05591880e+02 3.10466410e-01
1.05596670e+02 3.10023320e-01
1.05601460e+02 3.09580510e-01
1.05606240e+02 3.09138000e-01
1.05611010e+02 3.08695760e-01
1.05615780e+02 3.08253810e-01
1.05620550e+02 3.07812150e-01
1.05625310e+02 3.07370760e-01
1.05630060e+02 3.06929660e-01
1.05634810e+02 3.06488850e-01
1.05639550e+02 3.06048310e-01
1.05644290e+02 3.05608050e-01
1.05649030e+02 3.05168080e-01
1.05653760e+02 3.04728380e-01
1.05658480e+02 3.04288970e-01
1.05663200e+02 3.03849830e-01
1.05667910e+02 3.03410970e-01
1.05672620e+02 3.02972390e-01
1.05677320e+02 3.02534080e-01
1.05682020e+02 3.02096050e-01
1.05686710e+02 3.01658300e-01
1.05691400e+02 3.01220830e-01
1.05696080e+02 3.00783620e-01
1.05700760e+02 3.00346700e-01
1.05705430e+02 2.99910050e-01
1.05710100e+02 2.99473670e-01
1.05714760e+02 2.99037560e-01
1.05719420e+02 2.98601730e-01
1.05724070e+02 2.98166170e-01
1.05728720e+02 2.97730880e-01
1.05733360e+02 2.97295860e-01
1.05738000e+02 2.96861110e-01
1.05742630e+02 2.96426630e-01
1.05747260e+02 2.95992420e-01
1.05751880e+02 2.95558480e-01
1.05756500e+02 2.95124810e-01
1.05761110e+02 2.94691400e-01
1.05765720e+02 2.94258270e-01
1.05770320e+02 2.93825400e-01
1.05774920e+02 2.93392790e-01
1.05779510e+02 2.92960460e-01
1.05784100e+02 2.92528380e-01
1.05788680e+02 2.92096580e-01
1.05793260e+02 2.91665030e-01
1.05797840e+02 2.91233760e-01
1.05802410e+02 2.90802740e-01
1.05806970e+02 2.90371990e-01
1.05811530e+02 2.89941500e-01
1.05816080e+02 2.89511270e-01
1.05820630e+02 2.89081310e-01
1.05825180e+02 2.88651600e-01
1.05829720e+02 2.88222160e-01
1.05834260e+02 2.87792970e-01
1.05838790e+02 2.87364050e-01
1.05843310e+02 2.86935380e-01
1.05847830e+02 2.86506980e-01
1.05852350e+02 2.86078830e-01
1.05856860e+02 2.85650940e-01
1.05861370e+02 2.85223310e-01
1.05865870e+02 2.84795930e-01
1.05870370e+02 2.84368810e-01
1.05874860e+02 2.83941940e-01
1.05879350e+02 2.83515340e-01
1.05883840e+02 2.83088980e-01
1.05888320e+02 2.82662880e-01
1.05892790e+02 2.82237040e-01
1.05897260e+02 2.81811450e-01
1.05901730e+02 2.81386110e-01
1.05906190e+02 2.80961020e-01
1.05910650e+02 2.80536190e-01
1.05915100e+02 2.80111610e-01
1.05919550e+02 2.79687280e-01
1.05923990e+02 2.79263200e-01
1.05928430e+02 2.78839370e-01
1.05932860e+02 2.78415790e-01
1.05937290e+02 2.77992460e-01
1.05941710e+02 2.77569380e-01
1.05946140e+02 2.77146550e-01
1.05950550e+02 2.76723970e-01
1.05954960e+02 2.76301630e-01
1.05959370e+02 2.75879550e-01
1.05963770e+02 2.75457710e-01
1.05968170e+02 2.75036110e-01
1.05972560e+02 2.74614760e-01
1.05976950e+02 2.74193660e-01
1.05981340e+02 2.73772800e-01
1.05985720e+02 2.73352190e-01
1.05990090e+02 2.72931820e-01
1.05994460e+02 2.72511700e-01
1.05998830e+02 2.72091820e-01
1.06003190e+02 2.71672180e-01
1.06007550e+02 2.71252780e-01
1.06011910e+02 2.70833630e-01
1.06016250e+02 2.70414720e-01
1.06020600e+02 2.69996050e-01
1.06024940e+02 2.69577620e-01
1.06029280e+02 2.69159430e-01
1.06033610e+02 2.68741490e-01
1.06037940e+02 2.68323780e-01
1.06042260e+02 2.67906310e-01
1.06046580e+02 2.67489080e-01
1.06050890e+02 2.67072090e-01
1.06055210e+02 2.66655330e-01
1.06059510e+02 2.66238820e-01
1.06063810e+02 2.65822540e-01
1.06068110e+02 2.65406500e-01
1.06072410e+02 2.64990690e-01
1.06076690e+02 2.64575120e-01
1.06080980e+02 2.64159790e-01
1.06085260e+02 2.63744690e-01
1.06089540e+02 2.63329830e-01
1.06093810e+02 2.62915200e-01
1.06098080e+02 2.62500800e-01
1.06102340e+02 2.62086640e-01
1.06106600e+02 2.61672710e-01
1.06110860e+02 2.61259020e-01
1.06115110e+02 2.60845550e-01
1.06119360e+02 2.60432320e-01
1.06123600e+02 2.60019320e-01
1.06127840e+02 2.59606560e-01
1.06132070e+02 2.59194020e-01
1.06136300e+02 2.58781710e-01
1.06140530e+02 2.58369640e-01
1.06144750e+02 2.57957790e-01
1.06148970e+02 2.57546170e-01
1.06153190e+02 2.57134780e-01
1.06157400e+02 2.56723620e-01
1.06161600e+02 2.56312690e-01
1.06165810e+02 2.55901990e-01
1.06170000e+02 2.55491510e-01
1.06174200e+02 2.55081260e-01
1.06178390e+02 2.54671240e-01
1.06182570e+02 2.54261440e-01
1.06186760e+02 2.53851870e-01
1.06190930e+02 2.53442530e-01
1.06195110e+02 2.53033410e-01
1.06199280e+02 2.52624510e-01
1.06203440e+02 2.52215840e-01
1.06207600e+02 2.51807390e-01
1.06211760e+02 2.51399170e-01
1.06215920e+02 2.50991170e-01
1.06220070e+02 2.50583400e-01
1.06224210e+02 2.50175840e-01
1.06228350e+02 2.49768510e-01
1.06232490e+02 2.49361400e-01
1.06236630e+02 2.48954510e-01
1.06240760e+02 2.48547840e-01
1.06244880e+02 2.48141400e-01
1.06249010e+02 2.47735170e-01
1.06253120e+02 2.47329160e-01
1.06257240e+02 2.46923380e-01
1.06261350e+02 2.46517810e-01
1.06265460e+02 2.46112460e-01
1.06269560e+02 2.45707330e-01
1.06273660e+02 2.45302420e-01
1.06277750e+02 2.44897730e-01
1.06281850e+02 2.44493250e-01
1.06285930e+02 2.44088990e-01
1.06290020e+02 2.43684950e-01
1.06294100e+02 2.43281130e-01
1.06298170e+02 2.42877520e-01
1.06302240e+02 2.42474130e-01
1.06306310e+02 2.42070950e-01
1.06310380e+02 2.41667980e-01
1.06314440e+02 2.41265240e-01
1.06318490e+02 2.40862700e-01
1.06322550e+02 2.40460380e-01
1.06326600e+02 2.40058280e-01
1.06330640e+02 2.39656390e-01
1.06334680e+02 2.39254710e-01
1.06338720e+02 2.38853240e-01
1.06342760e+02 2.38451990e-01
1.06346790e+02 2.38050940e-01
1.06350810e+02 2.37650110e-01
1.06354840e+02 2.37249490e-01
1.06358860e+02 2.36849090e-01
1.06362870e+02 2.36448890e-01
1.06366880e+02 2.36048900e-01
1.06370890e+02 2.35649130e-01
1.06374900e+02 2.35249560e-01
1.06378900e+02 2.34850200e-01
1.06382900e+02 2.34451050e-01
1.06386890e+02 2.34052110e-01
1.06390880e+02 2.33653380e-01
1.06394860e+02 2.33254860e-01
1.06398850e+02 2.32856540e-01
1.06402830e+02 2.32458430e-01
1.06406800e+02 2.32060530e-01
1.06410770e+02 2.31662840e-01
1.06414740e+02 2.31265350e-01
1.06418710e+02 2.30868060e-01
1.06422670e+02 2.30470990e-01
1.06426620e+02 2.30074120e-01
1.06430580e+02 2.29677450e-01
1.06434530e+02 2.29280990e-01
1.06438470e+02 2.28884730e-01
1.06442420e+02 2.28488680e-01
1.06446360e+02 2.28092830e-01
1.06450290e+02 2.27697190e-01
1.06454220e+02 2.27301750e-01
1.06458150e+02 2.26906510e-01
1.06462080e+02 2.26511470e-01
1.06466000e+02 2.26116640e-01
1.06469920e+02 2.25722010e-01
1.06473830e+02 2.25327580e-01
1.06477740e+02 2.24933350e-01
1.06481650e+02 2.24539320e-01
1.06485550e+02 2.24145490e-01
1.06489450e+02 2.23751870e-01
1.06493350e+02 2.23358440e-01
1.06497240e+02 2.22965210e-01
1.06501130e+02 2.22572190e-01
1.06505020e+02 2.22179360e-01
1.06508900e+02 2.21786730e-01
1.06512780e+02 2.21394300e-01
1.06516660e+02 2.21002070e-01
1.06520530e+02 2.20610040e-01
1.06524400e+02 2.20218200e-01
1.06528260e+02 2.19826560e-01
1.06532130e+02 2.19435120e-01
1.06535980e+02 2.19043870e-01
1.06539840e+02 2.18652830e-01
1.06543690e+02 2.18261970e-01
1.06547540e+02 2.17871320e-01
1.06551380e+02 2.17480860e-01
1.06555230e+02 2.17090590e-01
1.06559060e+02 2.16700520e-01
1.06562900e+02 2.16310650e-01
1.06566730e+02 2.15920970e-01
1.06570560e+02 2.15531480e-01
1.06574380e+02 2.15142190e-01
1.06578200e+02 2.14753090e-01
1.06582020e+02 2.14364180e-01
1.06585840e+02 2.13975470e-01
1.06589650e+02 2.13586950e-01
1.06593460e+02 2.13198620e-01
1.06597260e+02 2.12810490e-01
1.06601060e+02 2.12422540e-01
1.06604860e+02 2.12034790e-01
1.06608650e+02 2.11647230e-01
1.06612450e+02 2.11259860e-01
1.06616230e+02 2.10872680e-01
1.06620020e+02 2.10485690e-01
1.06623800e+02 2.10098890e-01
1.06627580e+02 2.09712280e-01
1.06631350e+02 2.09325870e-01
1.06635120e+02 2.08939640e-01
1.06638890e+02 2.08553590e-01
1.06642660e+02 2.08167740e-01
1.06646420e+02 2.07782080e-01
1.06650180e+02 2.07396600e-01
1.06653930e+02 2.07011320e-01
1.06657690e+02 2.06626220e-01
1.06661430e+02 2.06241310e-01
1.06665180e+02 2.05856580e-01
1.06668920e+02 2.05472040e-01
1.06672660e+02 2.05087690e-01
1.06676400e+02 2.04703520e-01
1.06680130e+02 2.04319540e-01
1.06683860e+02 2.03935750e-01
1.06687590e+02 2.03552140e-01
1.06691310e+02 2.03168720e-01
1.06695030e+02 2.02785480e-01
1.06698750e+02 2.02402430e-01
1.06702460e+02 2.02019560e-01
1.06706170e+02 2.01636870e-01
1.06709880e+02 2.01254370e-01
1.06713580e+02 2.00872060e-01
1.06717280e+02 2.00489920e-01
1.06720980e+02 2.00107970e-01
1.06724670e+02 1.99726200e-01
1.06728360e+02 1.99344620e-01
1.06732050e+02 1.98963210e-01
1.06735740e+02 1.98581990e-01
1.06739420e+02 1.98200950e-01
1.06743100e+02 1.97820100e-01
1.06746770e+02 1.97439420e-01
1.06750450e+02 1.97058920e-01
1.06754120e+02 1.96678610e-01
1.06757780e+02 1.96298470e-01
1.06761450e+02 1.95918520e-01
1.06765110e+02 1.95538740e-01
1.06768760e+02 1.95159150e-01
1.06772420e+02 1.94779730e-01
1.06776070e+02 1.94400500e-01
1.06779720e+02 1.94021440e-01
1.06783360e+02 1.93642560e-01
1.06787000e+02 1.93263860e-01
1.06790640e+02 1.92885340e-01
1.06794280e+02 1.92507000e-01
1.06797910e+02 1.92128830e-01
1.06801540e+02 1.91750840e-01
1.06805170e+02 1.91373030e-01
1.06808790e+02 1.90995390e-01
1.06812410e+02 1.90617940e-01
1.06816030e+02 1.90240650e-01
1.06819640e+02 1.89863550e-01
1.06823260e+02 1.89486620e-01
1.06826860e+02 1.89109860e-01
1.06830470e+02 1.88733290e-01
1.06834070e+02 1.88356880e-01
1.06837670e+02 1.87980650e-01
1.06841270e+02 1.87604600e-01
1.06844860e+02 1.87228720e-01
1.06848450e+02 1.86853020e-01
1.06852040e+02 1.86477490e-01
1.06855630e+02 1.86102130e-01
1.06859210e+02 1.85726940e-01
1.06862790e+02 1.85351930e-01
1.06866360e+02 1.84977100e-01
1.06869940e+02 1.84602430e-01
1.06873510e+02 1.84227940e-01
1.06877070e+02 1.83853620e-01
1.06880640e+02 1.83479470e-01
1.06884200e+02 1.83105490e-01
1.06887760e+02 1.82731690e-01
1.06891310e+02 1.82358060e-01
1.06894860e+02 1.81984590e-01
1.06898410e+02 1.81611300e-01
1.06901960e+02 1.81238180e-01
1.06905500e+02 1.80865230e-01
1.06909050e+02 1.80492450e-01
1.06912580e+02 1.80119840e-01
1.06916120e+02 1.79747400e-01
1.06919650e+02 1.79375130e-01
1.06923180e+02 1.79003030e-01
1.06926710e+02 1.78631100e-01
1.06930230e+02 1.78259330e-01
1.06933750e+02 1.77887740e-01
1.06937270e+02 1.77516310e-01
1.06940780e+02 1.77145050e-01
1.06944300e+02 1.76773960e-01
1.06947810e+02 1.76403040e-01
1.06951310e+02 1.76032280e-01
1.06954820e+02 1.75661690e-01
1.06958320e+02 1.75291270e-01
1.06961820e+02 1.74921010e-01
1.06965310e+02 1.74550920e-01
1.06968800e+02 1.74181000e-01
1.06972290e+02 1.73811240e-01
1.06975780e+02 1.73441650e-01
1.06979260e+02 1.73072230e-01
1.06982750e+02 1.72702970e-01
1.06986220e+02 1.72333870e-01
1.06989700e+02 1.71964940e-01
1.06993170e+02 1.71596180e-01
1.06996640e+02 1.71227580e-01
1.07000110e+02 1.70859140e-01
1.07003580e+02 1.70490870e-01
1.07007040e+02 1.70122760e-01
1.07010500e+02 1.69754820e-01
1.07013950e+02 1.69387040e-01
1.07017410e+02 1.69019420e-01
1.07020860e+02 1.68651960e-01
1.07024310e+02 1.68284670e-01
1.07027750e+02 1.67917540e-01
1.07031190e+02 1.67550570e-01
1.07034630e+02 1.67183770e-01
1.07038070e+02 1.66817120e-01
1.07041510e+02 1.66450640e-01
1.07044940e+02 1.66084320e-01
1.07048370e+02 1.65718160e-01
1.07051790e+02 1.65352160e-01
1.07055220e+02 1.64986320e-01
1.07058640e+02 1.64620650e-01
1.07062060e+02 1.64255130e-01
1.07065470e+02 1.63889770e-01
1.07068880e+02 1.63524580e-01
1.07072290e+02 1.63159540e-01
1.07075700e+02 1.62794660e-01
1.07079110e+02 1.62429950e-01
1.07082510e+02 1.62065390e-01
1.07085910e+02 1.61700990e-01
1.07089310e+02 1.61336750e-01
1.07092700e+02 1.60972660e-01
1.07096090e+02 1.60608740e-01
1.07099480e+02 1.60244970e-01
1.07102870e+02 1.59881360e-01
1.07106250e+02 1.59517910e-01
1.07109630e+02 1.59154620e-01
1.07113010e+02 1.58791480e-01
1.07116390e+02 1.58428510e-01
1.07119760e+02 1.58065680e-01
1.07123130e+02 1.57703020e-01
1.07126500e+02 1.57340510e-01
1.07129860e+02 1.56978160e-01
1.07133230e+02 1.56615960e-01
1.07136590e+02 1.56253920e-01
1.07139940e+02 1.55892030e-01
1.07143300e+02 1.55530300e-01
1.07146650e+02 1.55168730e-01
1.07150000e+02 1.54807310e-01
1.07153350e+02 1.54446040e-01
1.07156690e+02 1.54084930e-01
1.07160030e+02 1.53723980e-01
1.07163370e+02 1.53363180e-01
1.07166710e+02 1.53002530e-01
1.07170040e+02 1.52642040e-01
1.07173380e+02 1.52281700e-01
1.07176710e+02 1.51921510e-01
1.07180030e+02 1.51561480e-01
1.07183360e+02 1.51201600e-01
1.07186680e+02 1.50841870e-01
1.07190000e+02 1.50482290e-01
1.07193310e+02 1.50122870e-01
1.07196630e+02 1.49763600e-01
1.07199940e+02 1.49404480e-01
1.07203250e+02 1.49045520e-01
1.07206550e+02 1.48686700e-01
1.07209860e+02 1.48328040e-01
1.07213160e+02 1.47969530e-01
1.07216460e+02 1.47611170e-01
1.07219750e+02 1.47252960e-01
1.07223050e+02 1.46894900e-01
1.07226340e+02 1.46536990e-01
1.07229630e+02 1.46179230e-01
1.07232910e+02 1.45821630e-01
1.07236200e+02 1.45464170e-01
1.07239480e+02 1.45106860e-01
1.07242760e+02 1.44749700e-01
1.07246040e+02 1.44392690e-01
1.07249310e+02 1.44035830e-01
1.07252580e+02 1.43679120e-01
1.07255850e+02 1.43322560e-01
1.07259120e+02 1.42966150e-01
1.07262380e+02 1.42609880e-01
1.07265640e+02 1.42253770e-01
1.07268900e+02 1.41897800e-01
1.07272160e+02 1.41541980e-01
1.07275410e+02 1.41186310e-01
1.07278660e+02 1.40830780e-01
1.07281910e+02 1.40475400e-01
1.07285160e+02 1.40120170e-01
1.07288410e+02 1.39765090e-01
1.07291650e+02 1.39410150e-01
1.07294890e+02 1.39055360e-01
1.07298130e+02 1.38700720e-01
1.07301360e+02 1.38346220e-01
1.07304590e+02 1.37991870e-01
1.07307820e+02 1.37637670e-01
1.07311050e+02 1.37283610e-01
1.07314280e+02 1.36929690e-01
1.07317500e+02 1.36575920e-01
1.07320720e+02 1.36222300e-01
1.07323940e+02 1.35868820e-01
1.07327150e+02 1.35515490e-01
1.07330370e+02 1.35162300e-01
1.07333580e+02 1.34809250e-01
1.07336790e+02 1.34456350e-01
1.07339990e+02 1.34103600e-01
1.07343200e+02 1.33750990e-01
1.07346400e+02 1.33398520e-01
1.07349600e+02 1.33046190e-01
1.07352790e+02 1.32694010e-01
1.07355990e+02 1.32341970e-01
1.07359180e+02 1.31990080e-01
1.07362370e+02 1.31638330e-01
1.07365560e+02 1.31286720e-01
1.07368740e+02 1.30935250e-01
1.07371930e+02 1.30583930e-01
1.07375110e+02 1.30232740e-01
1.07378290e+02 1.29881700e-01
1.07381460e+02 1.29530800e-01
1.07384630e+02 1.29180050e-01
1.07387810e+02 1.28829430e-01
1.07390970e+02 1.28478960e-01
1.07394140e+02 1.28128630e-01
1.07397310e+02 1.27778430e-01
1.07400470e+02 1.27428380e-01
1.07403630e+02 1.27078470e-01
1.07406780e+02 1.26728700e-01
1.07409940e+02 1.26379070e-01
1.07413090e+02 1.26029580e-01
1.07416240e+02 1.25680230e-01
1.07419390e+02 1.25331030e-01
1.07422540e+02 1.24981960e-01
1.07425680e+02 1.24633020e-01
1.07428820e+02 1.24284230e-01
1.07431960e+02 1.23935580e-01
1.07435100e+02 1.23587070e-01
1.07438230e+02 1.23238690e-01
1.07441360e+02 1.22890460e-01
1.07444490e+02 1.22542360e-01
1.07447620e+02 1.22194400e-01
1.07450750e+02 1.21846580e-01
1.07453870e+02 1.21498900e-01
1.07456990e+02 1.21151350e-01
1.07460110e+02 1.20803950e-01
1.07463230e+02 1.20456680e-01
1.07466340e+02 1.20109540e-01
1.07469450e+02 1.19762550e-01
1.07472560e+02 1.19415690e-01
1.07475670e+02 1.19068970e-01
1.07478780e+02 1.18722380e-01
1.07481880e+02 1.18375940e-01
1.07484980e+02 1.18029620e-01
1.07488080e+02 1.17683450e-01
1.07491180e+02 1.17337410e-01
1.07494270e+02 1.16991500e-01
1.07497360e+02 1.16645740e-01
1.07500450e+02 1.16300100e-01
1.07503540e+02 1.15954610e-01
1.07506630e+02 1.15609240e-01
1.07509710e+02 1.15264020e-01
1.07512790e+02 1.14918930e-01
1.07515870e+02 1.14573970e-01
1.07518950e+02 1.14229150e-01
1.07522020e+02 1.13884460e-01
1.07525090e+02 1.13539900e-01
1.07528160e+02 1.13195480e-01
1.07531230e+02 1.12851200e-01
1.07534300e+02 1.12507050e-01
1.07537360e+02 1.12163030e-01
1.07540420e+02 1.11819140e-01
1.07543480e+02 1.11475390e-01
1.07546540e+02 1.11131770e-01
1.07549600e+02 1.10788290e-01
1.07552650e+02 1.10444930e-01
1.07555700e+02 1.10101710e-01
1.07558750e+02 1.09758630e-01
1.07561800e+02 1.09415670e-01
1.07564840e+02 1.09072850e-01
1.07567880e+02 1.08730160e-01
1.07570920e+02 1.08387600e-01
1.07573960e+02 1.08045170e-01
1.07577000e+02 1.07702880e-01
1.07580030e+02 1.07360720e-01
1.07583060e+02 1.07018680e-01
1.07586090e+02 1.06676780e-01
1.07589120e+02 1.06335010e-01
1.07592140e+02 1.05993370e-01
1.07595170e+02 1.05651860e-01
1.07598190e+02 1.05310490e-01
1.07601210e+02 1.04969240e-01
1.07604220e+02 1.04628120e-01
1.07607240e+02 1.04287140e-01
1.07610250e+02 1.03946280e-01
1.07613260e+02 1.03605550e-01
1.07616270e+02 1.03264950e-01
1.07619280e+02 1.02924490e-01
1.07622280e+02 1.02584150e-01
1.07625290e+02 1.02243940e-01
1.07628290e+02 1.01903860e-01
1.07631280e+02 1.01563910e-01
1.07634280e+02 1.01224080e-01
1.07637270e+02 1.00884390e-01
1.07640270e+02 1.00544830e-01
1.07643260e+02 1.00205390e-01
1.07646240e+02 9.98660800e-02
1.07649230e+02 9.95269000e-02
1.07652210e+02 9.91878470e-02
1.07655200e+02 9.88489230e-02
1.07658180e+02 9.85101250e-02
1.07661150e+02 9.81714560e-02
1.07664130e+02 9.78329140e-02
1.07667100e+02 9.74944980e-02
1.07670070e+02 9.71562100e-02
1.07673040e+02 9.68180490e-02
1.07676010e+02 9.64800150e-02
1.07678980e+02 9.61421070e-02
1.07681940e+02 9.58043260e-02
1.07684900e+02 9.54666720e-02
1.07687860e+02 9.51291430e-02
1.07690820e+02 9.47917400e-02
1.07693770e+02 9.44544640e-02
1.07696730e+02 9.41173130e-02
1.07699680e+02 9.37802880e-02
1.07702630e+02 9.34433880e-02
1.07705570e+02 9.31066140e-02
1.07708520e+02 9.27699650e-02
1.07711460e+02 9.24334410e-02
1.07714400e+02 9.20970420e-02
1.07717340e+02 9.17607680e-02
1.07720280e+02 9.14246180e-02
1.07723220e+02 9.10885930e-02
1.07726150e+02 9.07526920e-02
1.07729080e+02 9.04169160e-02
1.07732010e+02 9.00812640e-02
1.07734940e+02 8.97457360e-02
1.07737860e+02 8.94103310e-02
1.07740790e+02 8.90750500e-02
1.07743710e+02 8.87398930e-02
1.07746630e+02 8.84048590e-02
1.07749550e+02 8.80699490e-02
1.07752460e+02 8.77351620e-02
1.07755380e+02 8.74004970e-02
1.07758290e+02 8.70659560e-02
1.07761200e+02 8.67315370e-02
1.07764110e+02 8.63972410e-02
1.07767010e+02 8.60630680e-02
1.07769920e+02 8.57290170e-02
1.07772820e+02 8.53950880e-02
1.07775720e+02 8.50612810e-02
1.07778620e+02 8.47275960e-02
1.07781510e+02 8.43940320e-02
1.07784410e+02 8.40605910e-02
1.07787300e+02 8.37272710e-02
1.07790190e+02 8.33940720e-02
1.07793080e+02 8.30609950e-02
1.07795960e+02 8.27280390e-02
1.07798850e+02 8.23952040e-02
1.07801730e+02 8.20624900e-02
1.07804610e+02 8.17298960e-02
1.07807490e+02 8.13974230e-02
1.07810370e+02 8.10650710e-02
1.07813240e+02 8.07328390e-02
1.07816120e+02 8.04007270e-02
1.07818990e+02 8.00687350e-02
1.07821860e+02 7.97368630e-02
1.07824730e+02 7.94051110e-02
1.07827590e+02 7.90734790e-02
1.07830460e+02 7.87419660e-02
1.07833320e+02 7.84105730e-02
1.07836180e+02 7.80792990e-02
1.07839040e+02 7.77481440e-02
1.07841890e+02 7.74171090e-02
1.07844750e+02 7.70861920e-02
1.07847600e+02 7.67553940e-02
1.07850450e+02 7.64247150e-02
1.07853300e+02 7.60941540e-02
1.07856150e+02 7.57637110e-02
1.07858990e+02 7.54333870e-02
1.07861830e+02 7.51031810e-02
1.07864670e+02 7.47730930e-02
1.07867510e+02 7.44431230e-02
1.07870350e+02 7.41132710e-02
1.07873190e+02 7.37835370e-02
1.07876020e+02 7.34539200e-02
1.07878850e+02 7.31244200e-02
1.07881680e+02 7.27950380e-02
1.07884510e+02 7.24657720e-02
1.07887340e+02 7.21366240e-02
1.07890160e+02 7.18075930e-02
1.07892990e+02 7.14786790e-02
1.07895810e+02 7.11498810e-02
1.07898630e+02 7.08211990e-02
1.07901440e+02 7.04926340e-02
1.07904260e+02 7.01641860e-02
1.07907070e+02 6.98358530e-02
1.07909880e+02 6.95076370e-02
1.07912690e+02 6.91795360e-02
1.07915500e+02 6.88515510e-02
1.07918310e+02 6.85236820e-02
1.07921110e+02 6.81959290e-02
1.07923920e+02 6.78682910e-02
1.07926720e+02 6.75407680e-02
1.07929520e+02 6.72133600e-02
1.07932310e+02 6.68860680e-02
1.07935110e+02 6.65588900e-02
1.07937900e+02 6.62318270e-02
1.07940700e+02 6.59048790e-02
1.07943490e+02 6.55780450e-02
1.07946270e+02 6.52513260e-02
1.07949060e+02 6.49247210e-02
1.07951850e+02 6.45982300e-02
1.07954630e+02 6.42718540e-02
1.07957410e+02 6.39455910e-02
1.07960190e+02 6.36194430e-02
1.07962970e+02 6.32934080e-02
1.07965740e+02 6.29674860e-02
1.07968520e+02 6.26416780e-02
1.07971290e+02 6.23159840e-02
1.07974060e+02 6.19904020e-02
1.07976830e+02 6.16649340e-02
1.07979600e+02 6.13395790e-02
1.07982360e+02 6.10143370e-02
1.07985130e+02 6.06892080e-02
1.07987890e+02 6.03641910e-02
1.07990650e+02 6.00392870e-02
1.07993410e+02 5.97144950e-02
1.07996160e+02 5.93898150e-02
1.07998920e+02 5.90652480e-02
1.08001670e+02 5.87407930e-02
1.08004420e+02 5.84164490e-02
1.08007170e+02 5.80922180e-02
1.08009920e+02 5.77680980e-02
1.08012660e+02 5.74440900e-02
1.08015410e+02 5.71201940e-02
1.08018150e+02 5.67964090e-02
1.08020890e+02 5.64727350e-02
1.08023630e+02 5.61491720e-02
1.08026370e+02 5.58257200e-02
1.08029100e+02 5.55023800e-02
1.08031840e+02 5.51791500e-02
1.08034570e+02 5.48560300e-02
1.08037300e+02 5.45330220e-02
1.08040030e+02 5.42101240e-02
1.08042760e+02 5.38873360e-02
1.08045480e+02 5.35646580e-02
1.08048210e+02 5.32420910e-02
1.08050930e+02 5.29196330e-02
1.08053650e+02 5.25972860e-02
1.08056370e+02 5.22750480e-02
1.08059080e+02 5.19529200e-02
1.08061800e+02 5.16309020e-02
1.08064510e+02 5.13089930e-02
1.08067230e+02 5.09871930e-02
1.08069940e+02 5.06655020e-02
1.08072640e+02 5.03439210e-02
1.08075350e+02 5.00224490e-02
1.08078060e+02 4.97010850e-02
1.08080760e+02 4.93798310e-02
1.08083460e+02 4.90586850e-02
1.08086160e+02 4.87376470e-02
1.08088860e+02 4.84167190e-02
1.08091560e+02 4.80958980e-02
1.08094250e+02 4.77751860e-02
1.08096940e+02 4.74545820e-02
1.08099640e+02 4.71340850e-02
1.08102330e+02 4.68136970e-02
1.08105010e+02 4.64934170e-02
1.08107700e+02 4.61732440e-02
1.08110390e+02 4.58531790e-02
1.08113070e+02 4.55332210e-02
1.08115750e+02 4.52133710e-02
1.08118430e+02 4.48936280e-02
1.08121110e+02 4.45739920e-02
1.08123790e+02 4.42544630e-02
1.08126460e+02 4.39350410e-02
1.08129130e+02 4.36157260e-02
1.08131810e+02 4.32965180e-02
1.08134480e+02 4.29774160e-02
1.08137140e+02 4.26584200e-02
1.08139810e+02 4.23395320e-02
1.08142480e+02 4.20207490e-02
1.08145140e+02 4.17020730e-02
1.08147800e+02 4.13835020e-02
1.08150460e+02 4.10650380e-02
1.08153120e+02 4.07466800e-02
1.08155780e+02 4.04284270e-02
1.08158430e+02 4.01102800e-02
1.08161090e+02 3.97922380e-02
1.08163740e+02 3.94743020e-02
1.08166390e+02 3.91564720e-02
1.08169040e+02 3.88387460e-02
1.08171690e+02 3.85211260e-02
1.08174330e+02 3.82036110e-02
1.08176980e+02 3.78862000e-02
1.08179620e+02 3.75688950e-02
1.08182260e+02 3.72516940e-02
1.08184900e+02 3.69345980e-02
1.08187540e+02 3.66176060e-02
1.08190170e+02 3.63007190e-02
1.08192810e+02 3.59839360e-02
1.08195440e+02 3.56672570e-02
1.08198070e+02 3.53506820e-02
1.08200700e+02 3.50342120e-02
1.08203330e+02 3.47178450e-02
1.08205950e+02 3.44015820e-02
1.08208580e+02 3.40854230e-02
1.08211200e+02 3.37693670e-02
1.08213820e+02 3.34534150e-02
1.08216450e+02 3.31375660e-02
1.08219060e+02 3.28218200e-02
1.08221680e+02 3.25061780e-02
1.08224300e+02 3.21906380e-02
1.08226910e+02 3.18752020e-02
1.08229520e+02 3.15598690e-02
1.08232130e+02 3.12446380e-02
1.08234740e+02 3.09295100e-02
1.08237350e+02 3.06144840e-02
1.08239960e+02 3.02995610e-02
1.08242560e+02 2.99847410e-02
1.08245160e+02 2.96700220e-02
1.08247760e+02 2.93554060e-02
1.08250360e+02 2.90408920e-02
1.08252960e+02 2.87264800e-02
1.08255560e+02 2.84121700e-02
1.08258150e+02 2.80979610e-02
1.08260750e+02 2.77838550e-02
1.08263340e+02 2.74698490e-02
1.08265930e+02 2.71559460e-02
1.08268520e+02 2.68421430e-02
1.08271110e+02 2.65284420e-02
1.08273690e+02 2.62148420e-02
1.08276280e+02 2.59013440e-02
1.08278860e+02 2.55879460e-02
1.08281440e+02 2.52746490e-02
1.08284020e+02 2.49614530e-02
1.08286600e+02 2.46483570e-02
1.08289180e+02 2.43353630e-02
1.08291750e+02 2.40224680e-02
1.08294320e+02 2.37096740e-02
1.08296900e+02 2.33969810e-02
1.08299470e+02 2.30843870e-02
1.08302040e+02 2.27718940e-02
1.08304600e+02 2.24595010e-02
1.08307170e+02 2.21472080e-02
1.08309730e+02 2.18350140e-02
1.08312300e+02 2.15229200e-02
1.08314860e+02 2.12109260e-02
1.08317420e+02 2.08990320e-02
1.08319980e+02 2.05872370e-02
1.08322530e+02 2.02755410e-02
1.08325090e+02 1.99639440e-02
1.08327640e+02 1.96524470e-02
1.08330200e+02 1.93410490e-02
1.08332750e+02 1.90297490e-02
1.08335300e+02 1.87222320e-02
1.08337840e+02 1.84321790e-02
1.08340390e+02 1.81521820e-02
1.08342940e+02 1.78796730e-02
1.08345480e+02 1.76134280e-02
1.08348020e+02 1.73526840e-02
1.08350560e+02 1.70969050e-02
1.08353100e+02 1.68456880e-02
1.08355640e+02 1.65987170e-02
1.08358170e+02 1.63557330e-02
1.08360710e+02 1.61165190e-02
1.08363240e+02 1.58808930e-02
1.08365770e+02 1.56486960e-02
1.08368300e+02 1.54197860e-02
1.08370830e+02 1.51940420e-02
1.08373360e+02 1.49713520e-02
1.08375880e+02 1.47516170e-02
1.08378410e+02 1.45347460e-02
1.08380930e+02 1.43206580e-02
1.08383450e+02 1.41092750e-02
1.08385970e+02 1.39005290e-02
1.08388490e+02 1.36943550e-02
1.08391010e+02 1.34906920e-02
1.08393520e+02 1.32894850e-02
1.08396040e+02 1.30906800e-02
1.08398550e+02 1.28942300e-02
1.08401060e+02 1.27000870e-02
1.08403570e+02 1.25082080e-02
1.08406080e+02 1.23185510e-02
1.08408590e+02 1.21310770e-02
1.08411090e+02 1.19457500e-02
1.08413590e+02 1.17625330e-02
1.08416100e+02 1.15813940e-02
1.08418600e+02 1.14022990e-02
1.08421100e+02 1.12252190e-02
1.08423600e+02 1.10501250e-02
1.08426090e+02 1.08769870e-02
1.08428590e+02 1.07057790e-02
1.08431080e+02 1.05364760e-02
1.08433570e+02 1.03690510e-02
1.08436060e+02 1.02034830e-02
1.08438550e+02 1.00397460e-02
1.08441040e+02 9.87782010e-03
1.08443530e+02 9.71768250e-03
1.08446010e+02 9.55931280e-03
1.08448500e+02 9.40269110e-03
1.08450980e+02 9.24779800e-03
1.08453460e+02 9.09461460e-03
1.08455940e+02 8.94312290e-03
1.08458420e+02 8.79330520e-03
1.08460900e+02 8.64514440e-03
1.08463370e+02 8.49862400e-03
1.08465850e+02 8.35372780e-03
1.08468320e+02 8.21044020e-03
1.08470790e+02 8.06874590e-03
1.08473260e+02 7.92863010e-03
1.08475730e+02 7.79007850e-03
1.08478190e+02 7.65307690e-03
1.08480660e+02 7.51761170e-03
1.08483120e+02 7.38366960e-03
1.08485590e+02 7.25123750e-03
1.08488050e+02 7.12030280e-03
1.08490510e+02 6.99085310e-03
1.08492970e+02 6.86287620e-03
1.08495420e+02 6.73636030e-03
1.08497880e+02 6.61129400e-03
1.08500330e+02 6.48766590e-03
1.08502790e+02 6.36546500e-03
1.08505240e+02 6.24468040e-03
1.08507690e+02 6.12530170e-03
1.08510140e+02 6.00731840e-03
1.08512580e+02 5.89072050e-03
1.08515030e+02 5.77549800e-03
1.08517470e+02 5.66164120e-03
1.08519920e+02 5.54914060e-03
1.08522360e+02 5.43798680e-03
1.08524800e+02 5.32817060e-03
1.08527240e+02 5.21968320e-03
1.08529680e+02 5.11251560e-03
1.08532110e+02 5.00665920e-03
1.08534550e+02 4.90210550e-03
1.08536980e+02 4.79884630e-03
1.08539410e+02 4.69687320e-03
1.08541850e+02 4.59617820e-03
1.08544280e+02 4.49675350e-03
1.08546700e+02 4.39859130e-03
1.08549130e+02 4.30168390e-03
1.08551560e+02 4.20602390e-03
1.08553980e+02 4.11160380e-03
1.08556400e+02 4.01841630e-03
1.08558820e+02 3.92645450e-03
1.08561240e+02 3.83571110e-03
1.08563660e+02 3.74617940e-03
1.08566080e+02 3.65785240e-03
1.08568500e+02 3.57072350e-03
1.08570910e+02 3.48478610e-03
1.08573320e+02 3.40003370e-03
1.08575740e+02 3.31645990e-03
1.08578150e+02 3.23405840e-03
1.08580560e+02 3.15282290e-03
1.08582970e+02 3.07274740e-03
1.08585370e+02 2.99382570e-03
1.08587780e+02 2.91605210e-03
1.08590180e+02 2.83942050e-03
1.08592580e+02 2.76392530e-03
1.08594990e+02 2.68956070e-03
1.08597390e+02 2.61632100e-03
1.08599780e+02 2.54420080e-03
1.08602180e+02 2.47319460e-03
1.08604580e+02 2.40329690e-03
1.08606970e+02 2.33450250e-03
1.08609370e+02 2.26680600e-03
1.08611760e+02 2.20020230e-03
1.08614150e+02 2.13468630e-03
1.08616540e+02 2.07025290e-03
1.08618930e+02 2.00689710e-03
1.08621310e+02 1.94461390e-03
1.08623700e+02 1.88339860e-03
1.08626080e+02 1.82324620e-03
1.08628470e+02 1.76415210e-03
1.08630850e+02 1.70611150e-03
1.08633230e+02 1.64911980e-03
1.08635610e+02 1.59317240e-03
1.08637990e+02 1.53826470e-03
1.08640360e+02 1.48439240e-03
1.08642740e+02 1.43155090e-03
1.08645110e+02 1.37973590e-03
1.08647480e+02 1.32894310e-03
1.08649850e+02 1.27916820e-03
1.08652220e+02 1.23040690e-03
1.08654590e+02 1.18265510e-03
1.08656960e+02 1.13590860e-03
1.08659330e+02 1.09016330e-03
1.08661690e+02 1.04541530e-03
1.08664050e+02 1.00166040e-03
1.08666420e+02 9.58894730e-04
1.08668780e+02 9.17114380e-04
1.08671140e+02 8.76315460e-04
1.08673500e+02 8.36494120e-04
1.08675850e+02 7.97646570e-04
1.08678210e+02 7.59769040e-04
1.08680560e+02 7.22857820e-04
1.08682920e+02 6.86909230e-04
1.08685270e+02 6.51919610e-04
1.08687620e+02 6.17885350e-04
1.08689970e+02 5.84802890e-04
1.08692320e+02 5.52668670e-04
1.08694660e+02 5.21479200e-04
1.08697010e+02 4.91231010e-04
1.08699350e+02 4.61920650e-04
1.08701700e+02 4.33544730e-04
1.08704040e+02 4.06099870e-04
1.08706380e+02 3.79582720e-04
1.08708720e+02 3.53989990e-04
1.08711060e+02 3.29318390e-04
1.08713390e+02 3.05564670e-04
1.08715730e+02 2.82725610e-04
1.08718060e+02 2.60798030e-04
1.08720400e+02 2.39778770e-04
1.08722730e+02 2.19664690e-04
1.08725060e+02 2.00452690e-04
1.08727390e+02 1.82139700e-04
1.08729720e+02 1.64722660e-04
1.08732040e+02 1.48198550e-04
1.08734370e+02 1.32564380e-04
1.08736690e+02 1.17817170e-04
1.08739020e+02 1.03953990e-04
1.08741340e+02 9.09719110e-05
1.08743660e+02 7.88680390e-05
1.08745980e+02 6.76395050e-05
1.08748300e+02 5.72834640e-05
1.08750610e+02 4.77970920e-05
1.08752930e+02 3.91775920e-05
1.08755240e+02 3.14221870e-05
1.08757560e+02 2.45281250e-05
1.08759870e+02 1.84926760e-05
1.08762180e+02 1.33131300e-05
1.0876391e+02  9.98854080e-06


==> figures_tr/Fig1_30_2_reduced.dat <==
9.00000000e+01 1.00000000e+00
9.01703330e+01 1.00000000e+00
9.03342380e+01 1.00000000e+00
9.04921800e+01 1.00000000e+00
9.06445800e+01 1.00000000e+00
9.07918120e+01 1.00000000e+00
9.09342170e+01 1.00000000e+00
9.10721000e+01 1.00000000e+00
9.12057390e+01 1.00000000e+00
9.13353890e+01 1.00000000e+00
9.14612800e+01 1.00000000e+00
9.15836250e+01 1.00000000e+00
9.17026170e+01 1.00000000e+00
9.18184360e+01 1.00000000e+00
9.19312460e+01 1.00000000e+00
9.20412000e+01 1.00000000e+00
9.21484380e+01 1.00000000e+00
9.22530930e+01 1.00000000e+00
9.23552840e+01 1.00000000e+00
9.24551270e+01 1.00000000e+00
9.25527250e+01 1.00000000e+00
9.26481780e+01 9.97977390e-01
9.27415780e+01 9.95884560e-01
9.28330120e+01 9.93791720e-01
9.29225610e+01 9.91698890e-01
9.30103000e+01 9.89606050e-01
9.30963020e+01 9.87513220e-01
9.31806330e+01 9.85420380e-01
9.32633590e+01 9.83327550e-01
9.33445380e+01 9.81234710e-01
9.34242270e+01 9.79141880e-01
9.35024800e+01 9.77049040e-01
9.35793480e+01 9.74956210e-01
9.36548800e+01 9.72863380e-01
9.37291200e+01 9.70770540e-01
9.38021120e+01 9.68677710e-01
9.38738980e+01 9.66584870e-01
9.39445170e+01 9.64492040e-01
9.40140050e+01 9.62399200e-01
9.40824000e+01 9.60306370e-01
9.41497330e+01 9.58213530e-01
9.42160390e+01 9.56120700e-01
9.42813480e+01 9.54027860e-01
9.43456890e+01 9.51935030e-01
9.44090910e+01 9.49842200e-01
9.44715800e+01 9.47749360e-01
9.45331830e+01 9.45656530e-01
9.45939250e+01 9.43563690e-01
9.46538290e+01 9.41470860e-01
9.47129170e+01 9.39378020e-01
9.47712130e+01 9.37285190e-01
9.48287360e+01 9.35192350e-01
9.48855070e+01 9.33099520e-01
9.49415460e+01 9.31006680e-01
9.49968710e+01 9.28913850e-01
9.50515000e+01 9.26821020e-01
9.51054500e+01 9.24728180e-01
9.51587380e+01 9.22635350e-01
9.52113810e+01 9.20542510e-01
9.52633930e+01 9.18449680e-01
9.53147890e+01 9.16356840e-01
9.53655840e+01 9.14264010e-01
9.54157920e+01 9.12171170e-01
9.54654270e+01 9.10078340e-01
9.55145000e+01 9.07985500e-01
9.55630250e+01 9.05892670e-01
9.56110140e+01 9.03799840e-01
9.56584780e+01 9.01707000e-01
9.57054290e+01 8.99614170e-01
9.57518780e+01 8.97521330e-01
9.57978360e+01 8.95428500e-01
9.58433120e+01 8.92679280e-01
9.58883170e+01 8.89597860e-01
9.59328610e+01 8.86516440e-01
9.59769520e+01 8.83435020e-01
9.60206000e+01 8.80353600e-01
9.60638140e+01 8.77272180e-01
9.61066020e+01 8.74190760e-01
9.61489720e+01 8.71109340e-01
9.61909330e+01 8.68027920e-01
9.62324930e+01 8.64946500e-01
9.62736590e+01 8.61865080e-01
9.63144380e+01 8.58783660e-01
9.63548370e+01 8.55702240e-01
9.63948650e+01 8.52620820e-01
9.64345270e+01 8.49539400e-01
9.64738300e+01 8.46457980e-01
9.65127800e+01 8.43376560e-01
9.65513840e+01 8.40295140e-01
9.65896480e+01 8.37213720e-01
9.66275780e+01 8.34132310e-01
9.66651800e+01 8.31050890e-01
9.67024590e+01 8.27969470e-01
9.67394200e+01 8.24888050e-01
9.67760700e+01 8.21806630e-01
9.68124120e+01 8.18725210e-01
9.68484540e+01 8.15643790e-01
9.68841980e+01 8.12562370e-01
9.69196510e+01 8.09480950e-01
9.69548170e+01 8.06399530e-01
9.69897000e+01 8.03318110e-01
9.70243050e+01 8.00236690e-01
9.70586370e+01 7.97155270e-01
9.70927000e+01 7.94073850e-01
9.71264970e+01 7.90992430e-01
9.71600330e+01 7.87911010e-01
9.71933130e+01 7.84829590e-01
9.72263390e+01 7.81748170e-01
9.72591160e+01 7.78666750e-01
9.72916480e+01 7.75585330e-01
9.73239380e+01 7.72503910e-01
9.73559890e+01 7.69422490e-01
9.73878060e+01 7.66341070e-01
9.74193910e+01 7.63259650e-01
9.74507480e+01 7.60178240e-01
9.74818800e+01 7.57096820e-01
9.75127910e+01 7.54015400e-01
9.75434830e+01 7.50933980e-01
9.75739600e+01 7.47852560e-01
9.76042250e+01 7.44771140e-01
9.76342800e+01 7.41689720e-01
9.76641280e+01 7.38608300e-01
9.76937730e+01 7.35526880e-01
9.77232170e+01 7.32445460e-01
9.77524630e+01 7.29364040e-01
9.77815130e+01 7.26282620e-01
9.78103690e+01 7.23201200e-01
9.78390360e+01 7.20119780e-01
9.78675140e+01 7.17038360e-01
9.78958070e+01 7.13956940e-01
9.79239170e+01 7.10875520e-01
9.79518460e+01 7.07794100e-01
9.79795960e+01 7.04712680e-01
9.80071710e+01 7.01631260e-01
9.80345710e+01 6.98549840e-01
9.80618000e+01 6.95468420e-01
9.80888590e+01 6.92387000e-01
9.81157500e+01 6.89305580e-01
9.81424760e+01 6.86224160e-01
9.81690380e+01 6.83142750e-01
9.81954390e+01 6.80061330e-01
9.82216810e+01 6.76979910e-01
9.82477650e+01 6.73898490e-01
9.82736930e+01 6.70817070e-01
9.82994670e+01 6.67735650e-01
9.83250890e+01 6.64654230e-01
9.83505610e+01 6.61637520e-01
9.83758840e+01 6.58694390e-01
9.84010610e+01 6.55794990e-01
9.84260920e+01 6.52930220e-01
9.84509800e+01 6.50094930e-01
9.84757270e+01 6.47285680e-01
9.85003330e+01 6.44499950e-01
9.85248000e+01 6.41735800e-01
9.85491300e+01 6.38991630e-01
9.85733250e+01 6.36266150e-01
9.85973860e+01 6.33558250e-01
9.86213140e+01 6.30866980e-01
9.86451110e+01 6.28191510e-01
9.86687780e+01 6.25531090e-01
9.86923170e+01 6.22885070e-01
9.87157290e+01 6.20252860e-01
9.87390160e+01 6.17633930e-01
9.87621780e+01 6.15027770e-01
9.87852180e+01 6.12433940e-01
9.88081360e+01 6.09852030e-01
9.88309340e+01 6.07281640e-01
9.88536120e+01 6.04722440e-01
9.88761730e+01 6.02174070e-01
9.88986170e+01 5.99636240e-01
9.89209460e+01 5.97108640e-01
9.89431610e+01 5.94591010e-01
9.89652620e+01 5.92083080e-01
9.89872520e+01 5.89584610e-01
9.90091310e+01 5.87095360e-01
9.90309000e+01 5.84615130e-01
9.90525600e+01 5.82143690e-01
9.90741140e+01 5.79680850e-01
9.90955600e+01 5.77226420e-01
9.91169020e+01 5.74780210e-01
9.91381390e+01 5.72342060e-01
9.91592720e+01 5.69911800e-01
9.91803030e+01 5.67489260e-01
9.92012330e+01 5.65074300e-01
9.92220630e+01 5.62666770e-01
9.92427930e+01 5.60266530e-01
9.92634240e+01 5.57873450e-01
9.92839590e+01 5.55487380e-01
9.93043960e+01 5.53108210e-01
9.93247380e+01 5.50735820e-01
9.93449850e+01 5.48370080e-01
9.93651370e+01 5.46010890e-01
9.93851970e+01 5.43658140e-01
9.94051650e+01 5.41311710e-01
9.94250410e+01 5.38971510e-01
9.94448270e+01 5.36637430e-01
9.94645230e+01 5.34309390e-01
9.94841300e+01 5.31987280e-01
9.95036490e+01 5.29671020e-01
9.95230800e+01 5.27360510e-01
9.95424250e+01 5.25055680e-01
9.95616840e+01 5.22756440e-01
9.95808580e+01 5.20462700e-01
9.95999480e+01 5.18174400e-01
9.96189550e+01 5.15891440e-01
9.96378780e+01 5.13613770e-01
9.96567200e+01 5.11341300e-01
9.96754800e+01 5.09073970e-01
9.96941590e+01 5.06811710e-01
9.97127580e+01 5.04554440e-01
9.97312790e+01 5.02302110e-01
9.97497200e+01 5.00054640e-01
9.97680830e+01 4.97811990e-01
9.97863690e+01 4.95574080e-01
9.98045790e+01 4.93340860e-01
9.98227120e+01 4.91112260e-01
9.98407700e+01 4.88888240e-01
9.98587540e+01 4.86668730e-01
9.98766630e+01 4.84453690e-01
9.98944980e+01 4.82243060e-01
9.99122610e+01 4.80036780e-01
9.99299510e+01 4.77834810e-01
9.99475690e+01 4.75637090e-01
9.99651170e+01 4.73443580e-01
9.99825930e+01 4.71254240e-01
1.00000000e+02 4.69069000e-01
1.00017340e+02 4.66887840e-01
1.00034610e+02 4.64710690e-01
1.00051810e+02 4.62537530e-01
1.00068940e+02 4.60368300e-01
1.00086000e+02 4.58202960e-01
1.00103000e+02 4.56041480e-01
1.00119930e+02 4.53883800e-01
1.00136800e+02 4.51729900e-01
1.00153600e+02 4.49579730e-01
1.00170330e+02 4.47433260e-01
1.00187000e+02 4.45290440e-01
1.00203610e+02 4.43151240e-01
1.00220160e+02 4.41015620e-01
1.00236640e+02 4.38883550e-01
1.00253060e+02 4.36754990e-01
1.00269420e+02 4.34629910e-01
1.00285710e+02 4.32508270e-01
1.00301950e+02 4.30390040e-01
1.00318120e+02 4.28275200e-01
1.00334240e+02 4.26163690e-01
1.00350290e+02 4.24055500e-01
1.00366290e+02 4.21950600e-01
1.00382230e+02 4.19848940e-01
1.00398110e+02 4.17750510e-01
1.00413930e+02 4.15655270e-01
1.00429690e+02 4.13563200e-01
1.00445400e+02 4.11474260e-01
1.00461050e+02 4.09388430e-01
1.00476640e+02 4.07305680e-01
1.00492180e+02 4.05225970e-01
1.00507660e+02 4.03149300e-01
1.00523090e+02 4.01075620e-01
1.00538460e+02 3.99004920e-01
1.00553780e+02 3.96937160e-01
1.00569050e+02 3.94872330e-01
1.00584260e+02 3.92810390e-01
1.00599420e+02 3.90751320e-01
1.00614520e+02 3.88695100e-01
1.00629580e+02 3.86641710e-01
1.00644580e+02 3.84591120e-01
1.00659530e+02 3.82543310e-01
1.00674430e+02 3.80498250e-01
1.00689280e+02 3.78455920e-01
1.00704070e+02 3.76416310e-01
1.00718820e+02 3.74379380e-01
1.00733520e+02 3.72345120e-01
1.00748160e+02 3.70313510e-01
1.00762760e+02 3.68284520e-01
1.00777310e+02 3.66258140e-01
1.00791810e+02 3.64234340e-01
1.00806260e+02 3.62213110e-01
1.00820670e+02 3.60194420e-01
1.00835030e+02 3.58178260e-01
1.00849340e+02 3.56164600e-01
1.00863600e+02 3.54153430e-01
1.00877810e+02 3.52144720e-01
1.00891980e+02 3.50138470e-01
1.00906110e+02 3.48134650e-01
1.00920180e+02 3.46133230e-01
1.00934220e+02 3.44134220e-01
1.00948200e+02 3.42137580e-01
1.00962150e+02 3.40143300e-01
1.00976040e+02 3.38151370e-01
1.00989900e+02 3.36161760e-01
1.01003710e+02 3.34174460e-01
1.01017470e+02 3.32189460e-01
1.01031190e+02 3.30206730e-01
1.01044870e+02 3.28226260e-01
1.01058510e+02 3.26248040e-01
1.01072100e+02 3.24272040e-01
1.01085650e+02 3.22298260e-01
1.01099160e+02 3.20326680e-01
1.01112630e+02 3.18357280e-01
1.01126050e+02 3.16390050e-01
1.01139430e+02 3.14424970e-01
1.01152780e+02 3.12462030e-01
1.01166080e+02 3.10510750e-01
1.01179340e+02 3.08591410e-01
1.01192560e+02 3.06690770e-01
1.01205740e+02 3.04804770e-01
1.01218880e+02 3.02931360e-01
1.01231980e+02 3.01069240e-01
1.01245040e+02 2.99217480e-01
1.01258060e+02 2.97375370e-01
1.01271050e+02 2.95542340e-01
1.01283990e+02 2.93717920e-01
1.01296900e+02 2.91901720e-01
1.01309770e+02 2.90093410e-01
1.01322600e+02 2.88292680e-01
1.01335390e+02 2.86499280e-01
1.01348140e+02 2.84712980e-01
1.01360860e+02 2.82933560e-01
1.01373540e+02 2.81160840e-01
1.01386180e+02 2.79394640e-01
1.01398790e+02 2.77634790e-01
1.01411360e+02 2.75881150e-01
1.01423890e+02 2.74133590e-01
1.01436390e+02 2.72391960e-01
1.01448850e+02 2.70656160e-01
1.01461280e+02 2.68926070e-01
1.01473670e+02 2.67201580e-01
1.01486030e+02 2.65482590e-01
1.01498350e+02 2.63769000e-01
1.01510630e+02 2.62060730e-01
1.01522880e+02 2.60357680e-01
1.01535100e+02 2.58659780e-01
1.01547280e+02 2.56966950e-01
1.01559430e+02 2.55279100e-01
1.01571540e+02 2.53596180e-01
1.01583620e+02 2.51918100e-01
1.01595670e+02 2.50264700e-01
1.01607690e+02 2.48640570e-01
1.01619670e+02 2.47035550e-01
1.01631610e+02 2.45446550e-01
1.01643530e+02 2.43871870e-01
1.01655410e+02 2.42310320e-01
1.01667260e+02 2.40761040e-01
1.01679080e+02 2.39223360e-01
1.01690860e+02 2.37696710e-01
1.01702620e+02 2.36180640e-01
1.01714340e+02 2.34674750e-01
1.01726030e+02 2.33178680e-01
1.01737690e+02 2.31692140e-01
1.01749320e+02 2.30214830e-01
1.01760910e+02 2.28746520e-01
1.01772480e+02 2.27286970e-01
1.01784010e+02 2.25835970e-01
1.01795520e+02 2.24393340e-01
1.01806990e+02 2.22958880e-01
1.01818440e+02 2.21532440e-01
1.01829850e+02 2.20113850e-01
1.01841230e+02 2.18702970e-01
1.01852590e+02 2.17299660e-01
1.01863910e+02 2.15903780e-01
1.01875210e+02 2.14515220e-01
1.01886470e+02 2.13133850e-01
1.01897710e+02 2.11759550e-01
1.01908920e+02 2.10392220e-01
1.01920100e+02 2.09031760e-01
1.01931250e+02 2.07678070e-01
1.01942370e+02 2.06331050e-01
1.01953460e+02 2.04990600e-01
1.01964530e+02 2.03656650e-01
1.01975560e+02 2.02329100e-01
1.01986570e+02 2.01007880e-01
1.01997550e+02 1.99692900e-01
1.02008500e+02 1.98384090e-01
1.02019430e+02 1.97081370e-01
1.02030330e+02 1.95784670e-01
1.02041200e+02 1.94493920e-01
1.02052040e+02 1.93209060e-01
1.02062860e+02 1.91930010e-01
1.02073650e+02 1.90656720e-01
1.02084410e+02 1.89389120e-01
1.02095150e+02 1.88127150e-01
1.02105860e+02 1.86870760e-01
1.02116540e+02 1.85619880e-01
1.02127200e+02 1.84374450e-01
1.02137830e+02 1.83134440e-01
1.02148440e+02 1.81899770e-01
1.02159020e+02 1.80670400e-01
1.02169570e+02 1.79446280e-01
1.02180100e+02 1.78227360e-01
1.02190600e+02 1.77013590e-01
1.02201080e+02 1.75804920e-01
1.02211530e+02 1.74601300e-01
1.02221960e+02 1.73402700e-01
1.02232360e+02 1.72209060e-01
1.02242740e+02 1.71020340e-01
1.02253090e+02 1.69836510e-01
1.02263420e+02 1.68657510e-01
1.02273720e+02 1.67483300e-01
1.02284000e+02 1.66313860e-01
1.02294260e+02 1.65149120e-01
1.02304490e+02 1.63989070e-01
1.02314700e+02 1.62833650e-01
1.02324880e+02 1.61682840e-01
1.02335040e+02 1.60536590e-01
1.02345170e+02 1.59394870e-01
1.02355280e+02 1.58257640e-01
1.02365370e+02 1.57124880e-01
1.02375440e+02 1.55996530e-01
1.02385480e+02 1.54872580e-01
1.02395500e+02 1.53752980e-01
1.02405490e+02 1.52637710e-01
1.02415460e+02 1.51526730e-01
1.02425410e+02 1.50420010e-01
1.02435340e+02 1.49317520e-01
1.02445250e+02 1.48219230e-01
1.02455130e+02 1.47125110e-01
1.02464990e+02 1.46035120e-01
1.02474820e+02 1.44949250e-01
1.02484640e+02 1.43867460e-01
1.02494430e+02 1.42789720e-01
1.02504200e+02 1.41716000e-01
1.02513950e+02 1.40646290e-01
1.02523680e+02 1.39580540e-01
1.02533380e+02 1.38518730e-01
1.02543060e+02 1.37460850e-01
1.02552730e+02 1.36406850e-01
1.02562370e+02 1.35356710e-01
1.02571980e+02 1.34310270e-01
1.02581580e+02 1.33266170e-01
1.02591160e+02 1.32224100e-01
1.02600710e+02 1.31184050e-01
1.02610250e+02 1.30146000e-01
1.02619760e+02 1.29109930e-01
1.02629250e+02 1.28075840e-01
1.02638730e+02 1.27043710e-01
1.02648180e+02 1.26013520e-01
1.02657610e+02 1.24985260e-01
1.02667020e+02 1.23975310e-01
1.02676410e+02 1.23002600e-01
1.02685780e+02 1.22051430e-01
1.02695130e+02 1.21117330e-01
1.02704460e+02 1.20197930e-01
1.02713770e+02 1.19291690e-01
1.02723060e+02 1.18397520e-01
1.02732330e+02 1.17514570e-01
1.02741580e+02 1.16642180e-01
1.02750810e+02 1.15779780e-01
1.02760020e+02 1.14926910e-01
1.02769210e+02 1.14083160e-01
1.02778380e+02 1.13248190e-01
1.02787540e+02 1.12421680e-01
1.02796670e+02 1.11603360e-01
1.02805780e+02 1.10792970e-01
1.02814880e+02 1.09990290e-01
1.02823960e+02 1.09195120e-01
1.02833010e+02 1.08407260e-01
1.02842050e+02 1.07626530e-01
1.02851070e+02 1.06852780e-01
1.02860070e+02 1.06085850e-01
1.02869050e+02 1.05325600e-01
1.02878020e+02 1.04571900e-01
1.02886960e+02 1.03824610e-01
1.02895890e+02 1.03083630e-01
1.02904800e+02 1.02348840e-01
1.02913690e+02 1.01620130e-01
1.02922560e+02 1.00885380e-01
1.02931410e+02 1.00133250e-01
1.02940250e+02 9.93882990e-02
1.02949070e+02 9.86503190e-02
1.02957870e+02 9.79191130e-02
1.02966650e+02 9.71945020e-02
1.02975420e+02 9.64763270e-02
1.02984160e+02 9.57644390e-02
1.02992890e+02 9.50587030e-02
1.03001610e+02 9.43589910e-02
1.03010300e+02 9.36651860e-02
1.03018980e+02 9.29771760e-02
1.03027640e+02 9.22948590e-02
1.03036280e+02 9.16181370e-02
1.03044910e+02 9.09469160e-02
1.03053510e+02 9.02811100e-02
1.03062110e+02 8.96206350e-02
1.03070680e+02 8.89654120e-02
1.03079240e+02 8.83153650e-02
1.03087780e+02 8.76704220e-02
1.03096300e+02 8.70305140e-02
1.03104810e+02 8.63955750e-02
1.03113300e+02 8.57655400e-02
1.03121770e+02 8.51403480e-02
1.03130230e+02 8.45199400e-02
1.03138670e+02 8.39042600e-02
1.03147100e+02 8.32932510e-02
1.03155510e+02 8.26868620e-02
1.03163900e+02 8.20850390e-02
1.03172270e+02 8.14877350e-02
1.03180630e+02 8.08948990e-02
1.03188980e+02 8.03064860e-02
1.03197300e+02 7.97224500e-02
1.03205620e+02 7.91427460e-02
1.03213910e+02 7.85673320e-02
1.03222190e+02 7.79961650e-02
1.03230460e+02 7.74292060e-02
1.03238710e+02 7.68664140e-02
1.03246940e+02 7.63077500e-02
1.03255160e+02 7.57531770e-02
1.03263360e+02 7.52026590e-02
1.03271550e+02 7.46561580e-02
1.03279720e+02 7.41136400e-02
1.03287870e+02 7.35750700e-02
1.03296010e+02 7.30404150e-02
1.03304140e+02 7.25096430e-02
1.03312250e+02 7.19827200e-02
1.03320340e+02 7.14596150e-02
1.03328420e+02 7.09402980e-02
1.03336490e+02 7.04247380e-02
1.03344540e+02 6.99129060e-02
1.03352570e+02 6.94047720e-02
1.03360590e+02 6.89003080e-02
1.03368600e+02 6.83994870e-02
1.03376590e+02 6.79022800e-02
1.03384560e+02 6.74086610e-02
1.03392530e+02 6.69010690e-02
1.03400470e+02 6.63943150e-02
1.03408410e+02 6.58913280e-02
1.03416320e+02 6.53920760e-02
1.03424230e+02 6.48965260e-02
1.03432120e+02 6.44046470e-02
1.03439990e+02 6.39164090e-02
1.03447850e+02 6.34317810e-02
1.03455700e+02 6.29507360e-02
1.03463530e+02 6.24732430e-02
1.03471350e+02 6.19992760e-02
1.03479150e+02 6.15288070e-02
1.03486940e+02 6.10618090e-02
1.03494720e+02 6.05982550e-02
1.03502480e+02 6.01381200e-02
1.03510230e+02 5.96813790e-02
1.03517960e+02 5.92280070e-02
1.03525680e+02 5.87779790e-02
1.03533390e+02 5.83312710e-02
1.03541080e+02 5.78878610e-02
1.03548760e+02 5.74477240e-02
1.03556430e+02 5.70108380e-02
1.03564080e+02 5.65771820e-02
1.03571720e+02 5.61467320e-02
1.03579350e+02 5.57194670e-02
1.03586960e+02 5.52953670e-02
1.03594560e+02 5.48744100e-02
1.03602150e+02 5.44565760e-02
1.03609720e+02 5.40418440e-02
1.03617280e+02 5.36301950e-02
1.03624820e+02 5.32216090e-02
1.03632360e+02 5.28160660e-02
1.03639880e+02 5.24135480e-02
1.03647390e+02 5.20140360e-02
1.03654880e+02 5.16175120e-02
1.03662360e+02 5.12239560e-02
1.03669830e+02 5.08333520e-02
1.03677290e+02 5.04456820e-02
1.03684730e+02 5.00609270e-02
1.03692160e+02 4.96790720e-02
1.03699580e+02 4.93000980e-02
1.03706980e+02 4.89239890e-02
1.03714370e+02 4.85507290e-02
1.03721750e+02 4.81803020e-02
1.03729120e+02 4.78126900e-02
1.03736470e+02 4.74478790e-02
1.03743820e+02 4.70858520e-02
1.03751150e+02 4.67265940e-02
1.03758460e+02 4.63700900e-02
1.03765770e+02 4.60163240e-02
1.03773060e+02 4.56652820e-02
1.03780340e+02 4.53169490e-02
1.03787610e+02 4.49713110e-02
1.03794870e+02 4.46283520e-02
1.03802110e+02 4.42880580e-02
1.03809340e+02 4.39478260e-02
1.03816560e+02 4.35969460e-02
1.03823770e+02 4.32488140e-02
1.03830970e+02 4.29034140e-02
1.03838150e+02 4.25607290e-02
1.03845330e+02 4.22207450e-02
1.03852490e+02 4.18834460e-02
1.03859640e+02 4.15488180e-02
1.03866770e+02 4.12168450e-02
1.03873900e+02 4.08875130e-02
1.03881010e+02 4.05608070e-02
1.03888110e+02 4.02367140e-02
1.03895200e+02 3.99152180e-02
1.03902280e+02 3.95963060e-02
1.03909350e+02 3.92799650e-02
1.03916410e+02 3.89661800e-02
1.03923450e+02 3.86549390e-02
1.03930480e+02 3.83462280e-02
1.03937510e+02 3.80400340e-02
1.03944520e+02 3.77363430e-02
1.03951520e+02 3.74351440e-02
1.03958500e+02 3.71364230e-02
1.03965480e+02 3.68401680e-02
1.03972450e+02 3.65463670e-02
1.03979400e+02 3.62550070e-02
1.03986340e+02 3.59660760e-02
1.03993280e+02 3.56795630e-02
1.04000200e+02 3.53954540e-02
1.04007110e+02 3.51137400e-02
1.04014010e+02 3.48344070e-02
1.04020890e+02 3.45574450e-02
1.04027770e+02 3.42828420e-02
1.04034640e+02 3.40105870e-02
1.04041490e+02 3.37406680e-02
1.04048340e+02 3.34730760e-02
1.04055170e+02 3.32077980e-02
1.04061990e+02 3.29448240e-02
1.04068810e+02 3.26841440e-02
1.04075610e+02 3.24257470e-02
1.04082400e+02 3.21696210e-02
1.04089180e+02 3.19157580e-02
1.04095950e+02 3.16641320e-02
1.04102710e+02 3.14138740e-02
1.04109460e+02 3.11644850e-02
1.04116200e+02 3.09159600e-02
1.04122930e+02 3.06682980e-02
1.04129640e+02 3.04214940e-02
1.04136350e+02 3.01755450e-02
1.04143050e+02 2.99304490e-02
1.04149730e+02 2.96862030e-02
1.04156410e+02 2.94428020e-02
1.04163080e+02 2.92002450e-02
1.04169730e+02 2.89585280e-02
1.04176380e+02 2.87176480e-02
1.04183010e+02 2.84776020e-02
1.04189640e+02 2.82383880e-02
1.04196250e+02 2.79999670e-02
1.04202860e+02 2.77619270e-02
1.04209450e+02 2.75241510e-02
1.04216040e+02 2.72866380e-02
1.04222610e+02 2.70493860e-02
1.04229180e+02 2.68123960e-02
1.04235740e+02 2.65756660e-02
1.04242280e+02 2.63391940e-02
1.04248820e+02 2.61029810e-02
1.04255340e+02 2.58670260e-02
1.04261860e+02 2.56313270e-02
1.04268360e+02 2.53958840e-02
1.04274860e+02 2.51606960e-02
1.04281350e+02 2.49257610e-02
1.04287830e+02 2.46910800e-02
1.04294290e+02 2.44566510e-02
1.04300750e+02 2.42224730e-02
1.04307200e+02 2.39885460e-02
1.04313640e+02 2.37548690e-02
1.04320070e+02 2.35214410e-02
1.04326490e+02 2.32882610e-02
1.04332900e+02 2.30553280e-02
1.04339300e+02 2.28226410e-02
1.04345690e+02 2.25902010e-02
1.04352070e+02 2.23580050e-02
1.04358440e+02 2.21260530e-02
1.04364810e+02 2.18943450e-02
1.04371160e+02 2.16628790e-02
1.04377510e+02 2.14316540e-02
1.04383840e+02 2.12006710e-02
1.04390170e+02 2.09699280e-02
1.04396480e+02 2.07394240e-02
1.04402790e+02 2.05091580e-02
1.04409090e+02 2.02791310e-02
1.04415380e+02 2.00493410e-02
1.04421660e+02 1.98260930e-02
1.04427930e+02 1.96114480e-02
1.04434190e+02 1.94019090e-02
1.04440450e+02 1.91964610e-02
1.04446690e+02 1.89945400e-02
1.04452930e+02 1.87957730e-02
1.04459150e+02 1.85998910e-02
1.04465370e+02 1.84066850e-02
1.04471580e+02 1.82159880e-02
1.04477780e+02 1.80276620e-02
1.04483970e+02 1.78415900e-02
1.04490150e+02 1.76576730e-02
1.04496330e+02 1.74758230e-02
1.04502490e+02 1.72959630e-02
1.04508650e+02 1.71180250e-02
1.04514790e+02 1.69419470e-02
1.04520930e+02 1.67676730e-02
1.04527060e+02 1.65951530e-02
1.04533180e+02 1.64243380e-02
1.04539300e+02 1.62551880e-02
1.04545400e+02 1.60876610e-02
1.04551500e+02 1.59217210e-02
1.04557580e+02 1.57573330e-02
1.04563660e+02 1.55944650e-02
1.04569730e+02 1.54330860e-02
1.04575790e+02 1.52731690e-02
1.04581840e+02 1.51146850e-02
1.04587890e+02 1.49576110e-02
1.04593920e+02 1.48019200e-02
1.04599950e+02 1.46475920e-02
1.04605970e+02 1.44946030e-02
1.04611980e+02 1.43429330e-02
1.04617990e+02 1.41925620e-02
1.04623980e+02 1.40434710e-02
1.04629970e+02 1.38956420e-02
1.04635940e+02 1.37490580e-02
1.04641910e+02 1.36037010e-02
1.04647880e+02 1.34595560e-02
1.04653830e+02 1.33166070e-02
1.04659770e+02 1.31748390e-02
1.04665710e+02 1.30342370e-02
1.04671640e+02 1.28947890e-02
1.04677560e+02 1.27564800e-02
1.04683470e+02 1.26192980e-02
1.04689380e+02 1.24832290e-02
1.04695270e+02 1.23482620e-02
1.04701160e+02 1.22143850e-02
1.04707040e+02 1.20815860e-02
1.04712920e+02 1.19498550e-02
1.04718780e+02 1.18191800e-02
1.04724640e+02 1.16895510e-02
1.04730490e+02 1.15609580e-02
1.04736330e+02 1.14333910e-02
1.04742160e+02 1.13068400e-02
1.04747990e+02 1.11812960e-02
1.04753810e+02 1.10567490e-02
1.04759620e+02 1.09331910e-02
1.04765420e+02 1.08106130e-02
1.04771210e+02 1.06890070e-02
1.04777000e+02 1.05683630e-02
1.04782780e+02 1.04486750e-02
1.04788550e+02 1.03299330e-02
1.04794310e+02 1.02121310e-02
1.04800070e+02 1.00952600e-02
1.04805820e+02 9.97931380e-03
1.04811560e+02 9.86428410e-03
1.04817290e+02 9.75016420e-03
1.04823020e+02 9.63694710e-03
1.04828740e+02 9.52462590e-03
1.04834450e+02 9.41319390e-03
1.04840150e+02 9.30264460e-03
1.04845850e+02 9.19297150e-03
1.04851530e+02 9.08416830e-03
1.04857210e+02 8.97622870e-03
1.04862890e+02 8.86914670e-03
1.04868550e+02 8.76291630e-03
1.04874210e+02 8.65753160e-03
1.04879860e+02 8.55298690e-03
1.04885510e+02 8.44927640e-03
1.04891140e+02 8.34639470e-03
1.04896770e+02 8.24433610e-03
1.04902390e+02 8.14309540e-03
1.04908010e+02 8.04266720e-03
1.04913620e+02 7.94304640e-03
1.04919220e+02 7.84422780e-03
1.04924810e+02 7.74620630e-03
1.04930400e+02 7.64897700e-03
1.04935970e+02 7.55253500e-03
1.04941550e+02 7.45687550e-03
1.04947110e+02 7.36199380e-03
1.04952670e+02 7.26788510e-03
1.04958220e+02 7.17454490e-03
1.04963760e+02 7.08196870e-03
1.04969300e+02 6.99015190e-03
1.04974830e+02 6.89909020e-03
1.04980350e+02 6.80877930e-03
1.04985860e+02 6.71921480e-03
1.04991370e+02 6.63039260e-03
1.04996870e+02 6.54230840e-03
1.05002360e+02 6.45495820e-03
1.05007850e+02 6.36833790e-03
1.05013330e+02 6.28244350e-03
1.05018800e+02 6.19727110e-03
1.05024270e+02 6.11281680e-03
1.05029730e+02 6.02907680e-03
1.05035180e+02 5.94604720e-03
1.05040630e+02 5.86372430e-03
1.05046070e+02 5.78210440e-03
1.05051500e+02 5.70118380e-03
1.05056930e+02 5.62095900e-03
1.05062340e+02 5.54142640e-03
1.05067760e+02 5.46258250e-03
1.05073160e+02 5.38442370e-03
1.05078560e+02 5.30694670e-03
1.05083950e+02 5.23014800e-03
1.05089340e+02 5.15402440e-03
1.05094710e+02 5.07857240e-03
1.05100090e+02 5.00378880e-03
1.05105450e+02 4.92967040e-03
1.05110810e+02 4.85621390e-03
1.05116160e+02 4.78341620e-03
1.05121510e+02 4.71127410e-03
1.05126840e+02 4.63978450e-03
1.05132180e+02 4.56894450e-03
1.05137500e+02 4.49875080e-03
1.05142820e+02 4.42920060e-03
1.05148130e+02 4.36029090e-03
1.05153440e+02 4.29201870e-03
1.05158740e+02 4.22438110e-03
1.05164030e+02 4.15737520e-03
1.05169320e+02 4.09099820e-03
1.05174600e+02 4.02524730e-03
1.05179870e+02 3.96011960e-03
1.05185140e+02 3.89561250e-03
1.05190400e+02 3.83172310e-03
1.05195660e+02 3.76844890e-03
1.05200900e+02 3.70578700e-03
1.05206150e+02 3.64373480e-03
1.05211380e+02 3.58228970e-03
1.05216610e+02 3.52144920e-03
1.05221830e+02 3.46121050e-03
1.05227050e+02 3.40157120e-03
1.05232260e+02 3.34252870e-03
1.05237460e+02 3.28408060e-03
1.05242660e+02 3.22622430e-03
1.05247850e+02 3.16895740e-03
1.05253040e+02 3.11227740e-03
1.05258220e+02 3.05618190e-03
1.05263390e+02 3.00066860e-03
1.05268560e+02 2.94573500e-03
1.05273720e+02 2.89137880e-03
1.05278880e+02 2.83759770e-03
1.05284020e+02 2.78438930e-03
1.05289170e+02 2.73175140e-03
1.05294300e+02 2.67968170e-03
1.05299430e+02 2.62817790e-03
1.05304560e+02 2.57723790e-03
1.05309680e+02 2.52685940e-03
1.05314790e+02 2.47704020e-03
1.05319900e+02 2.42777810e-03
1.05325000e+02 2.37907090e-03
1.05330090e+02 2.33091670e-03
1.05335180e+02 2.28331310e-03
1.05340260e+02 2.23625820e-03
1.05345340e+02 2.18974970e-03
1.05350410e+02 2.14378580e-03
1.05355470e+02 2.09836420e-03
1.05360530e+02 2.05348300e-03
1.05365580e+02 2.00914010e-03
1.05370630e+02 1.96533360e-03
1.05375670e+02 1.92206150e-03
1.05380710e+02 1.87932170e-03
1.05385740e+02 1.83711230e-03
1.05390760e+02 1.79543140e-03
1.05395780e+02 1.75427710e-03
1.05400790e+02 1.71364740e-03
1.05405800e+02 1.67354050e-03
1.05410800e+02 1.63395440e-03
1.05415790e+02 1.59488730e-03
1.05420780e+02 1.55633740e-03
1.05425760e+02 1.51830270e-03
1.05430740e+02 1.48078150e-03
1.05435710e+02 1.44377200e-03
1.05440680e+02 1.40727230e-03
1.05445640e+02 1.37128070e-03
1.05450600e+02 1.33579540e-03
1.05455550e+02 1.30081470e-03
1.05460490e+02 1.26633670e-03
1.05465430e+02 1.23235970e-03
1.05470360e+02 1.19888210e-03
1.05475290e+02 1.16590210e-03
1.05480210e+02 1.13341800e-03
1.05485120e+02 1.10142820e-03
1.05490030e+02 1.06993080e-03
1.05494940e+02 1.03892440e-03
1.05499840e+02 1.00840720e-03
1.05504730e+02 9.78377660e-04
1.05509620e+02 9.48834040e-04
1.05514500e+02 9.19774770e-04
1.05519380e+02 8.91198240e-04
1.05524250e+02 8.63102860e-04
1.05529110e+02 8.35487040e-04
1.05533980e+02 8.08349200e-04
1.05538830e+02 7.81687780e-04
1.05543680e+02 7.55501240e-04
1.05548520e+02 7.29788020e-04
1.05553360e+02 7.04546580e-04
1.05558200e+02 6.79775420e-04
1.05563030e+02 6.55473010e-04
1.05567850e+02 6.31637850e-04
1.05572670e+02 6.08268450e-04
1.05577480e+02 5.85363330e-04
1.05582280e+02 5.62921000e-04
1.05587090e+02 5.40940010e-04
1.05591880e+02 5.19418900e-04
1.05596670e+02 4.98356220e-04
1.05601460e+02 4.77750540e-04
1.05606240e+02 4.57600420e-04
1.05611010e+02 4.37904450e-04
1.05615780e+02 4.18661220e-04
1.05620550e+02 3.99869330e-04
1.05625310e+02 3.81527380e-04
1.05630060e+02 3.63633990e-04
1.05634810e+02 3.46187780e-04
1.05639550e+02 3.29187390e-04
1.05644290e+02 3.12631460e-04
1.05649030e+02 2.96518630e-04
1.05653760e+02 2.80847570e-04
1.05658480e+02 2.65616940e-04
1.05663200e+02 2.50825410e-04
1.05667910e+02 2.36471670e-04
1.05672620e+02 2.22554400e-04
1.05677320e+02 2.09072300e-04
1.05682020e+02 1.96024080e-04
1.05686710e+02 1.83408450e-04
1.05691400e+02 1.71224120e-04
1.05696080e+02 1.59469840e-04
1.05700760e+02 1.48144320e-04
1.05705430e+02 1.37246320e-04
1.05710100e+02 1.26774580e-04
1.05714760e+02 1.16727860e-04
1.05719420e+02 1.07104920e-04
1.05724070e+02 9.79045420e-05
1.05728720e+02 8.91254920e-05
1.05733360e+02 8.07665600e-05
1.05738000e+02 7.28265370e-05
1.05742630e+02 6.53042220e-05
1.05747260e+02 5.81984190e-05
1.05751880e+02 5.15079410e-05
1.05756500e+02 4.52316070e-05
1.05761110e+02 3.93682410e-05
1.05765720e+02 3.39166750e-05
1.05770320e+02 2.88757470e-05
1.05774920e+02 2.42443020e-05
1.05779510e+02 2.00211910e-05
1.05784100e+02 1.62052700e-05
1.05788680e+02 1.27954030e-05
1.05793260e+02 9.79045950e-06


==> figures_tr/Fig2_10_1.dat <==
   9.0000000e+01   4.6576332e+00
   9.3010300e+01   5.6261728e+00
   9.4771213e+01   6.2004693e+00
   9.6020600e+01   6.6101391e+00
   9.6989700e+01   6.9288354e+00
   9.7781513e+01   7.1897106e+00
   9.8450980e+01   7.4105584e+00
   9.9030900e+01   7.6020438e+00
   9.9542425e+01   7.7710660e+00
   1.0000000e+02   7.9223464e+00
   1.0041393e+02   8.0592584e+00
   1.0079181e+02   8.1842960e+00
   1.0113943e+02   8.2993558e+00
   1.0146128e+02   8.4059130e+00
   1.0176091e+02   8.5051384e+00
   1.0204120e+02   8.5979762e+00
   1.0230449e+02   8.6851993e+00
   1.0255273e+02   8.7674484e+00
   1.0278754e+02   8.8452602e+00
   1.0301030e+02   8.9190891e+00
   1.0322219e+02   8.9893231e+00
   1.0342423e+02   9.0562961e+00
   1.0361728e+02   9.1202975e+00
   1.0380211e+02   9.1815798e+00
   1.0397940e+02   9.2403647e+00
   1.0414973e+02   9.2968478e+00
   1.0431364e+02   9.3512026e+00
   1.0447158e+02   9.4035837e+00
   1.0462398e+02   9.4541294e+00
   1.0477121e+02   9.5029639e+00
   1.0491362e+02   9.5501995e+00
   1.0505150e+02   9.5959373e+00
   1.0518514e+02   9.6402696e+00
   1.0531479e+02   9.6832801e+00
   1.0544068e+02   9.7250454e+00
   1.0556303e+02   9.7656356e+00
   1.0568202e+02   9.8051149e+00
   1.0579784e+02   9.8435426e+00
   1.0591065e+02   9.8809732e+00
   1.0602060e+02   9.9174572e+00
   1.0612784e+02   9.9530413e+00
   1.0623249e+02   9.9877688e+00
   1.0633468e+02   1.0021680e+01
   1.0643453e+02   1.0054812e+01
   1.0653213e+02   1.0087201e+01
   1.0662758e+02   1.0118878e+01
   1.0672098e+02   1.0149875e+01
   1.0681241e+02   1.0180219e+01
   1.0690196e+02   1.0209939e+01
   1.0698970e+02   1.0239059e+01
   1.0707570e+02   1.0267602e+01
   1.0716003e+02   1.0295592e+01
   1.0724276e+02   1.0323049e+01
   1.0732394e+02   1.0349993e+01
   1.0740363e+02   1.0376443e+01
   1.0748188e+02   1.0402417e+01
   1.0755875e+02   1.0427932e+01
   1.0763428e+02   1.0453003e+01
   1.0770852e+02   1.0477646e+01
   1.0778151e+02   1.0501875e+01
   1.0785330e+02   1.0525704e+01
   1.0792392e+02   1.0549146e+01
   1.0799341e+02   1.0572213e+01
   1.0806180e+02   1.0594917e+01
   1.0812913e+02   1.0617269e+01
   1.0819544e+02   1.0639280e+01
   1.0826075e+02   1.0660960e+01
   1.0832509e+02   1.0682319e+01
   1.0838849e+02   1.0703367e+01
   1.0845098e+02   1.0724112e+01
   1.0851258e+02   1.0744563e+01
   1.0857332e+02   1.0764728e+01
   1.0863323e+02   1.0784615e+01
   1.0869232e+02   1.0804232e+01
   1.0875061e+02   1.0823586e+01
   1.0880814e+02   1.0842683e+01
   1.0886491e+02   1.0861531e+01
   1.0892095e+02   1.0880136e+01
   1.0897627e+02   1.0898503e+01
   1.0903090e+02   1.0916640e+01
   1.0908485e+02   1.0934552e+01
   1.0913814e+02   1.0952244e+01
   1.0919078e+02   1.0969722e+01
   1.0924279e+02   1.0986991e+01
   1.0929419e+02   1.1004055e+01
   1.0934498e+02   1.1020920e+01
   1.0939519e+02   1.1037590e+01
   1.0944483e+02   1.1054070e+01
   1.0949390e+02   1.1070363e+01
   1.0954243e+02   1.1086475e+01
   1.0959041e+02   1.1102408e+01
   1.0963788e+02   1.1118168e+01
   1.0968483e+02   1.1133757e+01
   1.0973128e+02   1.1149180e+01
   1.0977724e+02   1.1164439e+01
   1.0982271e+02   1.1179539e+01
   1.0986772e+02   1.1194482e+01
   1.0991226e+02   1.1209272e+01
   1.0995635e+02   1.1223912e+01
   1.1000000e+02   1.1238405e+01


==> figures_tr/Fig2_10_10.dat <==
   9.0000000e+01   5.2066486e+00
   9.3010300e+01   6.1850437e+00
   9.4771213e+01   6.7627177e+00
   9.6020600e+01   7.1740944e+00
   9.6989700e+01   7.4938206e+00
   9.7781513e+01   7.7553848e+00
   9.8450980e+01   7.9767260e+00
   9.9030900e+01   8.1685820e+00
   9.9542425e+01   8.3378930e+00
   1.0000000e+02   8.4894046e+00
   1.0041393e+02   8.6265059e+00
   1.0079181e+02   8.7517015e+00
   1.0113943e+02   8.8668949e+00
   1.0146128e+02   8.9735668e+00
   1.0176091e+02   9.0728915e+00
   1.0204120e+02   9.1658164e+00
   1.0230449e+02   9.2531163e+00
   1.0255273e+02   9.3354337e+00
   1.0278754e+02   9.4133066e+00
   1.0301030e+02   9.4871905e+00
   1.0322219e+02   9.5574743e+00
   1.0342423e+02   9.6244926e+00
   1.0361728e+02   9.6885353e+00
   1.0380211e+02   9.7498555e+00
   1.0397940e+02   9.8086753e+00
   1.0414973e+02   9.8651906e+00
   1.0431364e+02   9.9195753e+00
   1.0447158e+02   9.9719840e+00
   1.0462398e+02   1.0022555e+01
   1.0477121e+02   1.0071414e+01
   1.0491362e+02   1.0118672e+01
   1.0505150e+02   1.0164431e+01
   1.0518514e+02   1.0208783e+01
   1.0531479e+02   1.0251812e+01
   1.0544068e+02   1.0293595e+01
   1.0556303e+02   1.0334202e+01
   1.0568202e+02   1.0373697e+01
   1.0579784e+02   1.0412140e+01
   1.0591065e+02   1.0449585e+01
   1.0602060e+02   1.0486082e+01
   1.0612784e+02   1.0521679e+01
   1.0623249e+02   1.0556418e+01
   1.0633468e+02   1.0590341e+01
   1.0643453e+02   1.0623485e+01
   1.0653213e+02   1.0655884e+01
   1.0662758e+02   1.0687571e+01
   1.0672098e+02   1.0718578e+01
   1.0681241e+02   1.0748932e+01
   1.0690196e+02   1.0778660e+01
   1.0698970e+02   1.0807788e+01
   1.0707570e+02   1.0836340e+01
   1.0716003e+02   1.0864338e+01
   1.0724276e+02   1.0891802e+01
   1.0732394e+02   1.0918754e+01
   1.0740363e+02   1.0945211e+01
   1.0748188e+02   1.0971192e+01
   1.0755875e+02   1.0996713e+01
   1.0763428e+02   1.1021791e+01
   1.0770852e+02   1.1046440e+01
   1.0778151e+02   1.1070675e+01
   1.0785330e+02   1.1094509e+01
   1.0792392e+02   1.1117957e+01
   1.0799341e+02   1.1141029e+01
   1.0806180e+02   1.1163738e+01
   1.0812913e+02   1.1186095e+01
   1.0819544e+02   1.1208111e+01
   1.0826075e+02   1.1229796e+01
   1.0832509e+02   1.1251160e+01
   1.0838849e+02   1.1272212e+01
   1.0845098e+02   1.1292961e+01
   1.0851258e+02   1.1313417e+01
   1.0857332e+02   1.1333586e+01
   1.0863323e+02   1.1353477e+01
   1.0869232e+02   1.1373098e+01
   1.0875061e+02   1.1392455e+01
   1.0880814e+02   1.1411556e+01
   1.0886491e+02   1.1430407e+01
   1.0892095e+02   1.1449016e+01
   1.0897627e+02   1.1467387e+01
   1.0903090e+02   1.1485527e+01
   1.0908485e+02   1.1503442e+01
   1.0913814e+02   1.1521138e+01
   1.0919078e+02   1.1538619e+01
   1.0924279e+02   1.1555890e+01
   1.0929419e+02   1.1572957e+01
   1.0934498e+02   1.1589825e+01
   1.0939519e+02   1.1606498e+01
   1.0944483e+02   1.1622980e+01
   1.0949390e+02   1.1639277e+01
   1.0954243e+02   1.1655391e+01
   1.0959041e+02   1.1671327e+01
   1.0963788e+02   1.1687089e+01
   1.0968483e+02   1.1702680e+01
   1.0973128e+02   1.1718105e+01
   1.0977724e+02   1.1733367e+01
   1.0982271e+02   1.1748469e+01
   1.0986772e+02   1.1763415e+01
   1.0991226e+02   1.1778207e+01
   1.0995635e+02   1.1792849e+01
   1.1000000e+02   1.1807344e+01


==> figures_tr/Fig2_10_2.dat <==
   9.0000000e+01   5.0355475e+00
   9.3010300e+01   6.0115521e+00
   9.4771213e+01   6.5884120e+00
   9.6020600e+01   6.9993782e+00
   9.6989700e+01   7.3188570e+00
   9.7781513e+01   7.5802559e+00
   9.8450980e+01   7.8014788e+00
   9.9030900e+01   7.9932460e+00
   9.9542425e+01   8.1624877e+00
   1.0000000e+02   8.3139440e+00
   1.0041393e+02   8.4509999e+00
   1.0079181e+02   8.5761576e+00
   1.0113943e+02   8.6913190e+00
   1.0146128e+02   8.7979635e+00
   1.0176091e+02   8.8972644e+00
   1.0204120e+02   8.9901684e+00
   1.0230449e+02   9.0774500e+00
   1.0255273e+02   9.1597510e+00
   1.0278754e+02   9.2376093e+00
   1.0301030e+02   9.3114801e+00
   1.0322219e+02   9.3817520e+00
   1.0342423e+02   9.4487594e+00
   1.0361728e+02   9.5127922e+00
   1.0380211e+02   9.5741034e+00
   1.0397940e+02   9.6329148e+00
   1.0414973e+02   9.6894224e+00
   1.0431364e+02   9.7437999e+00
   1.0447158e+02   9.7962020e+00
   1.0462398e+02   9.8467673e+00
   1.0477121e+02   9.8956202e+00
   1.0491362e+02   9.9428728e+00
   1.0505150e+02   9.9886268e+00
   1.0518514e+02   1.0032974e+01
   1.0531479e+02   1.0075999e+01
   1.0544068e+02   1.0117778e+01
   1.0556303e+02   1.0158380e+01
   1.0568202e+02   1.0197872e+01
   1.0579784e+02   1.0236311e+01
   1.0591065e+02   1.0273752e+01
   1.0602060e+02   1.0310246e+01
   1.0612784e+02   1.0345840e+01
   1.0623249e+02   1.0380577e+01
   1.0633468e+02   1.0414497e+01
   1.0643453e+02   1.0447638e+01
   1.0653213e+02   1.0480034e+01
   1.0662758e+02   1.0511719e+01
   1.0672098e+02   1.0542723e+01
   1.0681241e+02   1.0573075e+01
   1.0690196e+02   1.0602801e+01
   1.0698970e+02   1.0631927e+01
   1.0707570e+02   1.0660477e+01
   1.0716003e+02   1.0688473e+01
   1.0724276e+02   1.0715936e+01
   1.0732394e+02   1.0742886e+01
   1.0740363e+02   1.0769341e+01
   1.0748188e+02   1.0795320e+01
   1.0755875e+02   1.0820840e+01
   1.0763428e+02   1.0845916e+01
   1.0770852e+02   1.0870564e+01
   1.0778151e+02   1.0894797e+01
   1.0785330e+02   1.0918631e+01
   1.0792392e+02   1.0942076e+01
   1.0799341e+02   1.0965147e+01
   1.0806180e+02   1.0987855e+01
   1.0812913e+02   1.1010211e+01
   1.0819544e+02   1.1032226e+01
   1.0826075e+02   1.1053910e+01
   1.0832509e+02   1.1075273e+01
   1.0838849e+02   1.1096324e+01
   1.0845098e+02   1.1117072e+01
   1.0851258e+02   1.1137526e+01
   1.0857332e+02   1.1157694e+01
   1.0863323e+02   1.1177585e+01
   1.0869232e+02   1.1197204e+01
   1.0875061e+02   1.1216561e+01
   1.0880814e+02   1.1235661e+01
   1.0886491e+02   1.1254511e+01
   1.0892095e+02   1.1273119e+01
   1.0897627e+02   1.1291489e+01
   1.0903090e+02   1.1309629e+01
   1.0908485e+02   1.1327543e+01
   1.0913814e+02   1.1345238e+01
   1.0919078e+02   1.1362718e+01
   1.0924279e+02   1.1379989e+01
   1.0929419e+02   1.1397055e+01
   1.0934498e+02   1.1413923e+01
   1.0939519e+02   1.1430595e+01
   1.0944483e+02   1.1447076e+01
   1.0949390e+02   1.1463372e+01
   1.0954243e+02   1.1479485e+01
   1.0959041e+02   1.1495421e+01
   1.0963788e+02   1.1511182e+01
   1.0968483e+02   1.1526773e+01
   1.0973128e+02   1.1542198e+01
   1.0977724e+02   1.1557459e+01
   1.0982271e+02   1.1572560e+01
   1.0986772e+02   1.1587505e+01
   1.0991226e+02   1.1602297e+01
   1.0995635e+02   1.1616939e+01
   1.1000000e+02   1.1631434e+01


==> figures_tr/Fig2_30_1.dat <==
   9.0000000e+01   2.7017604e+00
   9.3010300e+01   3.5515021e+00
   9.4771213e+01   4.0810222e+00
   9.6020600e+01   4.4671313e+00
   9.6989700e+01   4.7712830e+00
   9.7781513e+01   5.0222831e+00
   9.8450980e+01   5.2359869e+00
   9.9030900e+01   5.4220636e+00
   9.9542425e+01   5.5868486e+00
   1.0000000e+02   5.7347198e+00
   1.0041393e+02   5.8688293e+00
   1.0079181e+02   5.9915226e+00
   1.0113943e+02   6.1045922e+00
   1.0146128e+02   6.2094389e+00
   1.0176091e+02   6.3071782e+00
   1.0204120e+02   6.3987129e+00
   1.0230449e+02   6.4847842e+00
   1.0255273e+02   6.5660078e+00
   1.0278754e+02   6.6429006e+00
   1.0301030e+02   6.7159014e+00
   1.0322219e+02   6.7853853e+00
   1.0342423e+02   6.8516756e+00
   1.0361728e+02   6.9150530e+00
   1.0380211e+02   6.9757629e+00
   1.0397940e+02   7.0340207e+00
   1.0414973e+02   7.0900169e+00
   1.0431364e+02   7.1439205e+00
   1.0447158e+02   7.1958824e+00
   1.0462398e+02   7.2460375e+00
   1.0477121e+02   7.2945074e+00
   1.0491362e+02   7.3414015e+00
   1.0505150e+02   7.3868192e+00
   1.0518514e+02   7.4308506e+00
   1.0531479e+02   7.4735777e+00
   1.0544068e+02   7.5150758e+00
   1.0556303e+02   7.5554134e+00
   1.0568202e+02   7.5946538e+00
   1.0579784e+02   7.6328550e+00
   1.0591065e+02   7.6700707e+00
   1.0602060e+02   7.7063505e+00
   1.0612784e+02   7.7417403e+00
   1.0623249e+02   7.7762826e+00
   1.0633468e+02   7.8100172e+00
   1.0643453e+02   7.8429810e+00
   1.0653213e+02   7.8752083e+00
   1.0662758e+02   7.9067315e+00
   1.0672098e+02   7.9375805e+00
   1.0681241e+02   7.9677837e+00
   1.0690196e+02   7.9973675e+00
   1.0698970e+02   8.0263568e+00
   1.0707570e+02   8.0547750e+00
   1.0716003e+02   8.0826443e+00
   1.0724276e+02   8.1099854e+00
   1.0732394e+02   8.1368179e+00
   1.0740363e+02   8.1631605e+00
   1.0748188e+02   8.1890307e+00
   1.0755875e+02   8.2144451e+00
   1.0763428e+02   8.2394196e+00
   1.0770852e+02   8.2639691e+00
   1.0778151e+02   8.2881078e+00
   1.0785330e+02   8.3118493e+00
   1.0792392e+02   8.3352064e+00
   1.0799341e+02   8.3581913e+00
   1.0806180e+02   8.3808158e+00
   1.0812913e+02   8.4030909e+00
   1.0819544e+02   8.4250274e+00
   1.0826075e+02   8.4466353e+00
   1.0832509e+02   8.4679243e+00
   1.0838849e+02   8.4889037e+00
   1.0845098e+02   8.5095825e+00
   1.0851258e+02   8.5299690e+00
   1.0857332e+02   8.5500714e+00
   1.0863323e+02   8.5698976e+00
   1.0869232e+02   8.5894550e+00
   1.0875061e+02   8.6087508e+00
   1.0880814e+02   8.6277919e+00
   1.0886491e+02   8.6465850e+00
   1.0892095e+02   8.6651364e+00
   1.0897627e+02   8.6834523e+00
   1.0903090e+02   8.7015386e+00
   1.0908485e+02   8.7194010e+00
   1.0913814e+02   8.7370448e+00
   1.0919078e+02   8.7544756e+00
   1.0924279e+02   8.7716982e+00
   1.0929419e+02   8.7887176e+00
   1.0934498e+02   8.8055386e+00
   1.0939519e+02   8.8221658e+00
   1.0944483e+02   8.8386035e+00
   1.0949390e+02   8.8548560e+00
   1.0954243e+02   8.8709274e+00
   1.0959041e+02   8.8868218e+00
   1.0963788e+02   8.9025430e+00
   1.0968483e+02   8.9180947e+00
   1.0973128e+02   8.9334806e+00
   1.0977724e+02   8.9487041e+00
   1.0982271e+02   8.9637686e+00
   1.0986772e+02   8.9786775e+00
   1.0991226e+02   8.9934339e+00
   1.0995635e+02   9.0080408e+00
   1.1000000e+02   9.0225014e+00


==> figures_tr/Fig2_30_10.dat <==
   9.0000000e+01   4.4602627e+00
   9.3010300e+01   5.4213759e+00
   9.4771213e+01   5.9930569e+00
   9.6020600e+01   6.4013909e+00
   9.6989700e+01   6.7192765e+00
   9.7781513e+01   6.9796073e+00
   9.8450980e+01   7.2000643e+00
   9.9030900e+01   7.3912555e+00
   9.9542425e+01   7.5600483e+00
   1.0000000e+02   7.7111448e+00
   1.0041393e+02   7.8479059e+00
   1.0079181e+02   7.9728178e+00
   1.0113943e+02   8.0877709e+00
   1.0146128e+02   8.1942367e+00
   1.0176091e+02   8.2933827e+00
   1.0204120e+02   8.3861510e+00
   1.0230449e+02   8.4733128e+00
   1.0255273e+02   8.5555073e+00
   1.0278754e+02   8.6332703e+00
   1.0301030e+02   8.7070552e+00
   1.0322219e+02   8.7772494e+00
   1.0342423e+02   8.8441862e+00
   1.0361728e+02   8.9081545e+00
   1.0380211e+02   8.9694065e+00
   1.0397940e+02   9.0281635e+00
   1.0414973e+02   9.0846208e+00
   1.0431364e+02   9.1389518e+00
   1.0447158e+02   9.1913107e+00
   1.0462398e+02   9.2418357e+00
   1.0477121e+02   9.2906510e+00
   1.0491362e+02   9.3378685e+00
   1.0505150e+02   9.3835894e+00
   1.0518514e+02   9.4279058e+00
   1.0531479e+02   9.4709014e+00
   1.0544068e+02   9.5126526e+00
   1.0556303e+02   9.5532294e+00
   1.0568202e+02   9.5926962e+00
   1.0579784e+02   9.6311119e+00
   1.0591065e+02   9.6685312e+00
   1.0602060e+02   9.7050045e+00
   1.0612784e+02   9.7405783e+00
   1.0623249e+02   9.7752960e+00
   1.0633468e+02   9.8091979e+00
   1.0643453e+02   9.8423214e+00
   1.0653213e+02   9.8747014e+00
   1.0662758e+02   9.9063706e+00
   1.0672098e+02   9.9373595e+00
   1.0681241e+02   9.9676967e+00
   1.0690196e+02   9.9974091e+00
   1.0698970e+02   1.0026522e+01
   1.0707570e+02   1.0055059e+01
   1.0716003e+02   1.0083042e+01
   1.0724276e+02   1.0110493e+01
   1.0732394e+02   1.0137432e+01
   1.0740363e+02   1.0163876e+01
   1.0748188e+02   1.0189845e+01
   1.0755875e+02   1.0215354e+01
   1.0763428e+02   1.0240420e+01
   1.0770852e+02   1.0265058e+01
   1.0778151e+02   1.0289282e+01
   1.0785330e+02   1.0313107e+01
   1.0792392e+02   1.0336544e+01
   1.0799341e+02   1.0359607e+01
   1.0806180e+02   1.0382306e+01
   1.0812913e+02   1.0404654e+01
   1.0819544e+02   1.0426662e+01
   1.0826075e+02   1.0448338e+01
   1.0832509e+02   1.0469694e+01
   1.0838849e+02   1.0490738e+01
   1.0845098e+02   1.0511479e+01
   1.0851258e+02   1.0531927e+01
   1.0857332e+02   1.0552089e+01
   1.0863323e+02   1.0571973e+01
   1.0869232e+02   1.0591586e+01
   1.0875061e+02   1.0610937e+01
   1.0880814e+02   1.0630031e+01
   1.0886491e+02   1.0648876e+01
   1.0892095e+02   1.0667478e+01
   1.0897627e+02   1.0685843e+01
   1.0903090e+02   1.0703978e+01
   1.0908485e+02   1.0721887e+01
   1.0913814e+02   1.0739576e+01
   1.0919078e+02   1.0757052e+01
   1.0924279e+02   1.0774318e+01
   1.0929419e+02   1.0791380e+01
   1.0934498e+02   1.0808243e+01
   1.0939519e+02   1.0824910e+01
   1.0944483e+02   1.0841388e+01
   1.0949390e+02   1.0857679e+01
   1.0954243e+02   1.0873788e+01
   1.0959041e+02   1.0889720e+01
   1.0963788e+02   1.0905477e+01
   1.0968483e+02   1.0921065e+01
   1.0973128e+02   1.0936485e+01
   1.0977724e+02   1.0951743e+01
   1.0982271e+02   1.0966841e+01
   1.0986772e+02   1.0981782e+01
   1.0991226e+02   1.0996571e+01
   1.0995635e+02   1.1011209e+01
   1.1000000e+02   1.1025700e+01


==> figures_tr/Fig2_30_2.dat <==
   9.0000000e+01   3.6339421e+00
   9.3010300e+01   4.5637866e+00
   9.4771213e+01   5.1243326e+00
   9.6020600e+01   5.5269526e+00
   9.6989700e+01   5.8413609e+00
   9.7781513e+01   6.0993527e+00
   9.8450980e+01   6.3181287e+00
   9.9030900e+01   6.5080534e+00
   9.9542425e+01   6.6758577e+00
   1.0000000e+02   6.8261613e+00
   1.0041393e+02   6.9622722e+00
   1.0079181e+02   7.0866412e+00
   1.0113943e+02   7.2011344e+00
   1.0146128e+02   7.3072053e+00
   1.0176091e+02   7.4060088e+00
   1.0204120e+02   7.4984771e+00
   1.0230449e+02   7.5853739e+00
   1.0255273e+02   7.6673327e+00
   1.0278754e+02   7.7448846e+00
   1.0301030e+02   7.8184795e+00
   1.0322219e+02   7.8885017e+00
   1.0342423e+02   7.9552820e+00
   1.0361728e+02   8.0191073e+00
   1.0380211e+02   8.0802282e+00
   1.0397940e+02   8.1388646e+00
   1.0414973e+02   8.1952105e+00
   1.0431364e+02   8.2494383e+00
   1.0447158e+02   8.3017014e+00
   1.0462398e+02   8.3521371e+00
   1.0477121e+02   8.4008691e+00
   1.0491362e+02   8.4480086e+00
   1.0505150e+02   8.4936564e+00
   1.0518514e+02   8.5379041e+00
   1.0531479e+02   8.5808350e+00
   1.0544068e+02   8.6225252e+00
   1.0556303e+02   8.6630445e+00
   1.0568202e+02   8.7024567e+00
   1.0579784e+02   8.7408208e+00
   1.0591065e+02   8.7781911e+00
   1.0602060e+02   8.8146178e+00
   1.0612784e+02   8.8501473e+00
   1.0623249e+02   8.8848229e+00
   1.0633468e+02   8.9186845e+00
   1.0643453e+02   8.9517695e+00
   1.0653213e+02   8.9841128e+00
   1.0662758e+02   9.0157469e+00
   1.0672098e+02   9.0467022e+00
   1.0681241e+02   9.0770072e+00
   1.0690196e+02   9.1066887e+00
   1.0698970e+02   9.1357718e+00
   1.0707570e+02   9.1642802e+00
   1.0716003e+02   9.1922362e+00
   1.0724276e+02   9.2196608e+00
   1.0732394e+02   9.2465737e+00
   1.0740363e+02   9.2729937e+00
   1.0748188e+02   9.2989386e+00
   1.0755875e+02   9.3244252e+00
   1.0763428e+02   9.3494693e+00
   1.0770852e+02   9.3740861e+00
   1.0778151e+02   9.3982899e+00
   1.0785330e+02   9.4220943e+00
   1.0792392e+02   9.4455123e+00
   1.0799341e+02   9.4685562e+00
   1.0806180e+02   9.4912379e+00
   1.0812913e+02   9.5135684e+00
   1.0819544e+02   9.5355586e+00
   1.0826075e+02   9.5572186e+00
   1.0832509e+02   9.5785583e+00
   1.0838849e+02   9.5995869e+00
   1.0845098e+02   9.6203133e+00
   1.0851258e+02   9.6407463e+00
   1.0857332e+02   9.6608938e+00
   1.0863323e+02   9.6807639e+00
   1.0869232e+02   9.7003640e+00
   1.0875061e+02   9.7197014e+00
   1.0880814e+02   9.7387830e+00
   1.0886491e+02   9.7576155e+00
   1.0892095e+02   9.7762054e+00
   1.0897627e+02   9.7945588e+00
   1.0903090e+02   9.8126816e+00
   1.0908485e+02   9.8305796e+00
   1.0913814e+02   9.8482582e+00
   1.0919078e+02   9.8657229e+00
   1.0924279e+02   9.8829786e+00
   1.0929419e+02   9.9000304e+00
   1.0934498e+02   9.9168830e+00
   1.0939519e+02   9.9335411e+00
   1.0944483e+02   9.9500089e+00
   1.0949390e+02   9.9662909e+00
   1.0954243e+02   9.9823913e+00
   1.0959041e+02   9.9983139e+00
   1.0963788e+02   1.0014063e+01
   1.0968483e+02   1.0029641e+01
   1.0973128e+02   1.0045054e+01
   1.0977724e+02   1.0060303e+01
   1.0982271e+02   1.0075393e+01
   1.0986772e+02   1.0090327e+01
   1.0991226e+02   1.0105107e+01
   1.0995635e+02   1.0119738e+01
   1.1000000e+02   1.0134222e+01


==> figures_tr/Fig3_10_001.dat <==
   1.0000000e+00   9.3660545e-01
   2.0000000e+00   9.8024502e-01
   3.0000000e+00   9.9111379e-01
   4.0000000e+00   9.9526877e-01
   5.0000000e+00   9.9726528e-01
   6.0000000e+00   9.9837092e-01
   7.0000000e+00   9.9904514e-01
   8.0000000e+00   9.9948590e-01
   9.0000000e+00   9.9979212e-01
   1.0000000e+01   1.0000123e+00


==> figures_tr/Fig3_10_005.dat <==
   1.0000000e+00   9.3199686e-01
   2.0000000e+00   9.7805562e-01
   3.0000000e+00   9.8937664e-01
   4.0000000e+00   9.9369018e-01
   5.0000000e+00   9.9579766e-01
   6.0000000e+00   9.9695569e-01
   7.0000000e+00   9.9767586e-01
   8.0000000e+00   9.9814421e-01
   9.0000000e+00   9.9846975e-01
   1.0000000e+01   9.9870645e-01


==> figures_tr/Fig3_10_01.dat <==
   1.0000000e+00   9.2246869e-01
   2.0000000e+00   9.7379722e-01
   3.0000000e+00   9.8588143e-01
   4.0000000e+00   9.9052112e-01
   5.0000000e+00   9.9279676e-01
   6.0000000e+00   9.9408467e-01
   7.0000000e+00   9.9483724e-01
   8.0000000e+00   9.9519783e-01
   9.0000000e+00   9.9534054e-01
   1.0000000e+01   9.9536148e-01


==> figures_tr/Fig3_20_005.dat <==
   1.0000000e+00   8.3052184e-01
   2.0000000e+00   9.3126715e-01
   3.0000000e+00   9.6353754e-01
   4.0000000e+00   9.7769414e-01
   5.0000000e+00   9.8501399e-01
   6.0000000e+00   9.8924063e-01
   7.0000000e+00   9.9188316e-01
   8.0000000e+00   9.9363736e-01
   9.0000000e+00   9.9488644e-01
   1.0000000e+01   9.9578669e-01


==> figures_tr/Fig3_30_001.dat <==
   1.0000000e+00   7.6289121e-01
   2.0000000e+00   8.8690168e-01
   3.0000000e+00   9.3481269e-01
   4.0000000e+00   9.5819127e-01
   5.0000000e+00   9.7117064e-01
   6.0000000e+00   9.7904001e-01
   7.0000000e+00   9.8413388e-01
   8.0000000e+00   9.8760318e-01
   9.0000000e+00   9.9006413e-01
   1.0000000e+01   9.9186877e-01


==> figures_tr/Fig3_30_005.dat <==
   1.0000000e+00   7.3517438e-01
   2.0000000e+00   8.7509399e-01
   3.0000000e+00   9.2684096e-01
   4.0000000e+00   9.5206340e-01
   5.0000000e+00   9.6612238e-01
   6.0000000e+00   9.7465312e-01
   7.0000000e+00   9.8017504e-01
   8.0000000e+00   9.8393342e-01
   9.0000000e+00   9.8659640e-01
   1.0000000e+01   9.8854630e-01


==> figures_tr/Fig3_30_01.dat <==
   1.0000000e+00   6.9005775e-01
   2.0000000e+00   8.6186478e-01
   3.0000000e+00   9.1739951e-01
   4.0000000e+00   9.4410217e-01
   5.0000000e+00   9.5898960e-01
   6.0000000e+00   9.6805725e-01
   7.0000000e+00   9.7391394e-01
   8.0000000e+00   9.7791246e-01
   9.0000000e+00   9.8078469e-01
   1.0000000e+01   9.8286849e-01

